An Improved Greedy Algorithm for Stochastic Online Scheduling on Unrelated Machines

Most practical scheduling applications involve some uncertainty about the arriving times and lengths of the jobs. Stochastic online scheduling is a well-established model capturing this. Here the arrivals occur online, while the processing times are random. For this model, Gupta, Moseley, Uetz, and Xie recently devised an efficient policy for non-preemptive scheduling on unrelated machines with the objective to minimize the expected total weighted completion time. We improve upon this policy by adroitly combining greedy job assignment with $\alpha_j$-point scheduling on each machine. In this way we obtain a $(3+\sqrt 5)(2+\Delta)$-competitive deterministic and an $(8+4\Delta)$-competitive randomized stochastic online scheduling policy, where $\Delta$ is an upper bound on the squared coefficients of variation of the processing times. We also give constant performance guarantees for these policies within the class of all fixed-assignment policies. The $\alpha_j$-point scheduling on a single machine can be enhanced when the upper bound $\Delta$ is known a priori or the processing times are known to be $\delta$-NBUE for some $\delta \ge 1$. This implies improved competitive ratios for unrelated machines but may also be of independent interest.

==> density_delta.dat <==
0.0
0.7825390328264412
0.7833215718592678
0.7841033299165758
0.7848843093350575
0.785664512441311
0.7864439415519068
0.7872225989734207
0.7880004870025198
0.7887776079259804
0.7895539640207708
0.7903295575540883
0.7911043907834141
0.7918784659565825
0.7926517853117888
0.7934243510777075
0.7941961654734762
0.7949672307087956
0.7957375489839573
0.7965071224899136
0.7972759534082661
0.7980440439114385
0.7988113961625571
0.7995780123156941
0.8003438945157358
0.8011090448985542
0.8018734655909804
0.8026371587109377
0.8034001263673378
0.8041623706603724
0.8049238936812739
0.8056846975125658
0.806444784228042
0.807204155892841
0.8079628145634143
0.8087207622876148
0.8094780011048818
0.8102345330459535
0.8109903601333107
0.8117454843809165
0.8124999077943182
0.8132536323709559
0.8140066600997378
0.8147589929614996
0.815510632928794
0.8162615819661607
0.8170118420298735
0.8177614150682254
0.8185103030214615
0.819258507821915
0.8200060313939
0.8207528756538659
0.8214990425103705
0.822244533864243
0.8229893516085115
0.8237334976282942
0.8244769738013786
0.8252197819975254
0.8259619240790779
0.8267034019007848
0.8274442173098486
0.8281843721459566
0.8289238682412917
0.8296627074207442
0.8304008915017042
0.8311384222942703
0.8318753016012503
0.8326115312180645
0.8333471129330823
0.834082048527365
0.8348163397747829
0.8355499884421643
0.8362829962892537
0.8370153650686748
0.837747096526103
0.8384781924001062
0.8392086544225297
0.839938484318187
0.8406676838048919
0.8413962545939152
0.8421241983893406
0.8428515168889698
0.8435782117833155
0.8443042847566736
0.8450297374864386
0.845754571643117
0.8464787888914026
0.8472023908884375
0.8479253792855721
0.8486477557273027
0.8493695218516715
0.8500906792904804
0.8508112296689476
0.8515311746058937
0.8522505157139126
0.8529692545992569
0.8536873928618934
0.8544049320955154
0.8551218738875138
0.855838219819408
0.8565539714661508
0.8572691303968772
0.8579836981744701
0.8586976763558672
0.859411066491772
0.8601238701271857
0.8608360888007384
0.8615477240455265
0.8622587773884527
0.8629692503507075
0.8636791444473217
0.864388461187915
0.8650972020759782
0.865805368609476
0.8665129622803992
0.8672199845749818
0.8679264369742407
0.8686323209530118
0.8693376379805131
0.8700423895209862
0.8707465770320526
0.8714502019669796
0.8721532657723485
0.8728557698900871
0.8735577157563558
0.8742591048017171
0.8749599384515292
0.8756602181257843
0.8763599452388392
0.8770591211999992
0.8777577474132279
0.878455825276761
0.8791533561844853
0.8798503415238258
0.8805467826781268
0.8812426810249259
0.8819380379367374
0.8826328547808959
0.8833271329197303
0.8840208737103883
0.8847140785048315
0.8854067486504896
0.8860988854888893
0.8867904903575834
0.8874815645882161
0.8881721095082711
0.888862126439881
0.889551616699952
0.8902405816015507
0.8909290224519654
0.8916169405537407
0.892304337205068
0.8929912136990193
0.8936775713239385
0.8943634113635173
0.895048735096839
0.8957335437979983
0.8964178387363148
0.8971016211771454
0.8977848923803563
0.8984676536019214
0.8991499060928947
0.8998316510995815
0.9005128898638336
0.901193623623822
0.901873853611746
0.9025535810563308
0.9032328071816279
0.9039115332070621
0.9045897603479541
0.9052674898149401
0.9059447228143234
0.9066214605483086
0.9072977042145043
0.9079734550059552
0.9086487141120635
0.9093234827177361
0.9099977620031544
0.9106715531445967
0.9113448573143196
0.9120176756800854
0.9126900094057822
0.9133618596504808
0.9140332275700951
0.9147041143153541
0.9153745210337327
0.9160444488681523
0.9167138989578822
0.9173828724375073
0.9180513704381374
0.918719394086784
0.9193869445057852
0.9200540228149701
0.9207206301286887
0.9213867675581856
0.9220524362103608
0.9227176371886815
0.9233823715924661
0.9240466405171495
0.9247104450541946
0.925373786291566
0.9260366653129328
0.9266990831989692
0.9273610410255299
0.9280225398654468
0.9286835807876084
0.9293441648570855
0.9300042931352684
0.9306639666798552
0.9313231865455016
0.9319819537813303
0.9326402694348161
0.9332981345493708
0.9339555501638038
0.9346125173144972
0.9352690370332853
0.9359251103495524
0.9365807382874334
0.9372359218694313
0.9378906621134537
0.9385449600341363
0.9391988166423126
0.9398522329461233
0.9405052099489956
0.9411577486523003
0.9418098500533826
0.9424615151456113
0.9431127449199487
0.9437635403634285
0.9444139024596685
0.9450638321890604
0.9457133305288804
0.9463623984525606
0.9470110369304972
0.9476592469304902
0.9483070294152802
0.9489543853464506
0.9496013156810349
0.950247821372438
0.9508939033724699
0.9515395626282173
0.952184800084593
0.9528296166823425
0.9534740133598865
0.954117991051998
0.9547615506907717
0.9554046932047376
0.9560474195189459
0.9566897305572575
0.9573316272375131
0.9579731104766762
0.9586141811880299
0.9592548402820523
0.9598950886650627
0.9605349272420534
0.9611743569136785
0.9618133785784363
0.9624519931311366
0.9630902014640962
0.9637280044665854
0.9643654030247816
0.9650023980222533
0.9656389903391429
0.9662751808533246
0.9669109704391338
0.9675463599685264
0.9681813503101243
0.9688159423301378
0.9694501368920199
0.970083934855675
0.970717337078877
0.9713503444160704
0.9719829577195606
0.9726151778380135
0.973247005618093
0.9738784419036358
0.9745094875352724
0.9751401433505152
0.9757704101857599
0.9764002888727601
0.9770297802423608
0.9776588851211341
0.9782876043338753
0.9789159387027878
0.9795438890462693
0.980171456182307
0.9807986409235621
0.981425444081847
0.9820518664659267
0.9826779088824228
0.9833035721341298
0.9839288570217373
0.9845537643448734
0.9851782948981215
0.9858024494755211
0.9864262288670718
0.9870496338619439
0.9876726652448464
0.9882953237993849
0.9889176103062922
0.9895395255437245
0.9901610702874558
0.9907822453099147
0.9914030513831243
0.9920234892748494
0.9926435597504908
0.993263263574315
0.9938826015072069
0.9945015743071923
0.9951201827311371
0.9957384275330229
0.9963563094634383
0.9969738292725652
0.9975909877064013
0.9982077855096161
0.9988242234243985
0.9994403021904946
1.000056022544592
1.000671385223047
1.0012863909574996
1.001901040479453
1.0025153345160185
1.003129273794142
1.0037428590370194
1.004356090966702
1.0049689703007874
1.0055814977581947
1.0061936740522937
1.0068054998967204
1.0074169760003968
1.0080281030724993
1.0086388818181558
1.0092493129422344
1.0098593971447263
1.0104691351266188
1.0110785275831178
1.0116875752121515
1.0122962787033585
1.0129046387505038
1.0135126560402818
1.0141203312599374
1.014727665094055
1.0153346582251255
1.0159413113323124
1.0165476250955296
1.0171536001898362
1.0177592372887683
1.018364537065849
1.0189695001900698
1.0195741273290415
1.020178419149144
1.0207823763148198
1.0213859994861707
1.021989289324962
1.0225922464873183
1.0231948716308532
1.023797165407828
1.0243991284714957
1.0250007614698529
1.0256020650529265
1.0262030398658253
1.02680368655279
1.0274040057546157
1.0280039981138025
1.0286036642661467
1.0292030048512377
1.0298020204996177
1.0304007118469491
1.030999079521857
1.03159712415421
1.0321948463710522
1.0327922467962707
1.033389326054545
1.0339860847647997
1.0345825235492798
1.0351786430237315
1.035774443804598
1.0363699265056519
1.0369650917391129
1.0375599401151019
1.038154472242325
1.0387486887272661
1.0393425901749382
1.039936177188557
1.0405294503691926
1.0411224103166548
1.0417150576286012
1.0423073929011393
1.0428994167289154
1.0434911297035068
1.0440825324164078
1.044673625457797
1.0452644094122372
1.0458548848676124
1.0464450524079751
1.0470349126137983
1.047624466066424
1.0482137133461786
1.0488026550271463
1.049391291687861
1.0499796239003527
1.0505676522363547
1.051155377268797
1.051742799562824
1.052329919689195
1.0529167382108295
1.0535032556928934
1.0540894726978252
1.0546753897843038
1.0552610075141513
1.05584632644329
1.0564313471271694
1.0570160701212192
1.0576004959769079
1.0581846252441758
1.0587684584760593
1.059351996217382
1.0599352390154648
1.0605181874143237
1.0611008419589871
1.0616832031886527
1.0622652716450993
1.0628470478657273
1.0634285323887132
1.0640097257490921
1.064590628480104
1.0651712411156606
1.0657515641846922
1.066331598218249
1.0669113437434739
1.0674908012873505
1.0680699713740873
1.0686488545280046
1.0692274512703333
1.069805762122103
1.070383787601738
1.0709615282274068
1.0715389845147067
1.0721161569787168
1.0726930461321824
1.0732696524879932
1.0738459765552035
1.0744220188431814
1.0749977798599923
1.0755732601105517
1.0761484601004454
1.0767233803327336
1.0772980213086822
1.077872383529654
1.0784464674943361
1.0790202736998573
1.0795938026430916
1.080167054819017
1.0807400307205992
1.0813127308411836
1.0818851556694984
1.0824573056973306
1.0830291814108894
1.08360078329787
1.0841721118436811
1.0847431675319974
1.0853139508452672
1.085884462266153
1.0864547022736366
1.0870246713462561
1.087594369962408
1.0881637985979604
1.0887329577262226
1.0893018478232834
1.0898704693595556
1.0904388228067374
1.0910069086338672
1.091574727309671
1.0921422793013493
1.0927095650745648
1.0932765850935937
1.0938433398224712
1.094409829722948
1.094976055254801
1.0955420168781493
1.096107715052547
1.0966731502338483
1.0972383228768499
1.0978032334379142
1.0983678823697383
1.0989322701239241
1.0994963971517209
1.10006026390292
1.1006238708265772
1.1011872183689284
1.1017503069761265
1.102313137093846
1.1028757091639363
1.1034380236314396
1.1040000809358856
1.1045618815174238
1.1051234258166716
1.1056847142688306
1.106245747312589
1.1068065253811836
1.10736704891173
1.1079273183351612
1.1084873340854402
1.1090470965895016
1.1096066062808148
1.110165863587389
1.1107248689354028
1.1112836227514504
1.1118421254606885
1.1124003774873057
1.112958379254252
1.1135161311830064
1.1140736336941768
1.1146308872075636
1.1151878921417122
1.1157446489127913
1.1163011579393982
1.1168574196351264
1.1174134344133595
1.1179692026888122
1.1185247248712864
1.1190800013733198
1.119635032604369
1.1201898189726842
1.1207443608857826
1.12129865875068
1.1218527129723104
1.1224065239557266
1.1229600921034237
1.1235134178177022
1.1240665015022941
1.1246193435537106
1.1251719443731518
1.1257243043589524
1.1262764239068184
1.126828303416061
1.1273799432768652
1.1279313438874408
1.1284825056394734
1.129033428922866
1.1295841141336325
1.1301345616556757
1.1306847718826867
1.1312347452005003
1.1317844819968956
1.1323339826571692
1.132883247566981
1.1334322771109355
1.1339810716699124
1.13452963162789
1.1350779573653904
1.1356260492628296
1.1361739076981288
1.1367215330518168
1.137268925698827
1.1378160860166489
1.1383630143798253
1.1389097111631847
1.1394561767399367
1.1400024114837009
1.1405484157634567
1.1410941899519753
1.141639734417981
1.1421850495302523
1.142730135656642
1.1432749931636441
1.1438196224182962
1.1443640237837722
1.1449081976258182
1.1454521443068018
1.1459958641883536
1.1465393576322536
1.147082625000361
1.1476256666502287
1.1481684829414247
1.1487110742304822
1.1492534408765374
1.1497955832343203
1.1503375016568167
1.1508791965014078
1.1514206681195072
1.1519619168637454
1.1525029430866596
1.1530437471373156
1.153584329366857
1.154124690123348
1.1546648297557498
1.1552047486087382
1.1557444470320422
1.1562839253672275
1.156823183963846
1.157362223162708
1.1579010433049135
1.1584396447356575
1.1589780277951878
1.1595161928223192
1.1600541401588704
1.1605918701430828
1.1611293831117206
1.1616666794028332
1.1622037593513659
1.162740623293798
1.1632772715636703
1.1638137044974226
1.1643499224240967
1.164885925678174
1.1654217145902306
1.1659572894917312
1.16649265071076
1.1670277985774038
1.167562733418782
1.1680974555632198
1.1686319653365855
1.169166263064031
1.1697003490730575
1.1702342236834533
1.1707678872221474
1.1713013400098937
1.171834582369111
1.1723676146208124
1.1729004370847669
1.1734330500797667
1.1739654539273405
1.1744976489429948
1.1750296354428864
1.1755614137463521
1.176092984165976
1.1766243470187563
1.1771555026181915
1.1776864512773404
1.1782171933088241
1.1787477290255095
1.179278058736097
1.1798081827531877
1.1803381013852376
1.1808678149420366
1.181397323731045
1.1819266280594358
1.1824557282354191
1.1829846245616864
1.1835133173471943
1.1840418068943326
1.1845700935072119
1.1850981774897213
1.185626059140922
1.186153738767229
1.1866812166663245
1.1872084931389755
1.1877355684861086
1.1882624430042128
1.188789116991807
1.1893155907497748
1.1898418645690025
1.1903679387481352
1.1908938135855398
1.1914194893698908
1.1919449663999466
1.1924702449678568
1.1929953253617989
1.1935202078785294
1.194044892809802
1.1945693804417392
1.1950936710671396
1.195617764974016
1.196141662450862
1.196665363786277
1.197188869266413
1.1977121791780396
1.1982352938067884
1.1987582134378119
1.1992809383553795
1.1998034688437775
1.2003258051851946
1.2008479476620373
1.2013698965578823
1.201891652152395
1.2024132147256412
1.202934584558117
1.2034557619289
1.203976747118862
1.204497540400003
1.2050181420571067
1.2055385523589723
1.2060587715893751
1.2065788000174245
1.2070986379209268
1.2076182855737452
1.2081377432483282
1.208657011219487
1.2091760897567416
1.2096949791334473
1.2102136796200726
1.2107321914876599
1.2112505150050337
1.2117686504417686
1.2122865980672013
1.2128043581463905
1.2133219309493417
1.2138393167411166
1.2143565157903593
1.2148735283596852
1.215390354715123
1.215906995123339
1.2164234498398176
1.2169397191387255
1.2174558032770635
1.2179717025136167
1.2184874171128812
1.2190029473385329
1.2195182934470599
1.2200334556977015
1.2205484343500146
1.221063229663438
1.2215778418953545
1.222092271302674
1.2226065181409362
1.223120582668791
1.2236344651400097
1.2241481658085742
1.2246616849300127
1.225175022760222
1.2256881795476893
1.226201155547758
1.226713951013762
1.2272265661963395
1.2277390013435752
1.2282512567082047
1.22876333254192
1.229275229091951
1.2297869466065543
1.2302984853329229
1.230809845523406
1.2313210274201283
1.231832031271406
1.2323428573241693
1.2328535058234595
1.2333639770117344
1.2338742711354798
1.234384388439807
1.234894329166951
1.2354040935568986
1.2359136818560754
1.2364230943035273
1.2369323311421763
1.2374413926102819
1.2379502789509345
1.2384589903999483
1.2389675271997544
1.2394758895860531
1.2399840778022246
1.2404920920778713
1.2409999326552532
1.2415075997695406
1.2420150936570746
1.2425224145518372
1.2430295626915753
1.2435365383071657
1.2440433416336372
1.2445499729078955
1.2450564323569924
1.2455627202151134
1.2460688367179893
1.2465747820930906
1.2470805565720566
1.247586160384643
1.2480915937613373
1.2485968569331765
1.2491019501258
1.2496068735700938
1.2501116274929212
1.250616212121826
1.2511206276830746
1.2516248744044063
1.2521289525097035
1.2526328622276401
1.2531366037803926
1.2536401773948247
1.2541435832882741
1.2546468216943727
1.2551498928297775
1.2556527969181526
1.2561555341815407
1.2566581048414969
1.2571605091182563
1.2576627472367456
1.2581648194127446
1.2586667258698476
1.259168466817401
1.259670042488605
1.2601714530914556
1.2606726988470816
1.2611737799740645
1.2616746966880377
1.2621754492052937
1.2626760377426145
1.2631764625133906
1.2636767237369966
1.2641768216223856
1.2646767563895176
1.2651765282487462
1.2656761374137393
1.2661755840989506
1.2666748685121754
1.267173990873173
1.2676729513858553
1.2681717502660925
1.2686703877215395
1.2691688639641465
1.2696671792025154
1.2701653336493988
1.2706633275078831
1.271161160989791
1.2716588343039372
1.2721563476554703
1.2726537012543282
1.2731508953027217
1.2736479300132553
1.2741448055855067
1.2746415222287306
1.2751380801470114
1.2756344795435341
1.276130720623062
1.2766268035926505
1.2771227286502167
1.277618496002651
1.278114105848543
1.2786095583946424
1.279104853838011
1.279599992384278
1.2800949742308305
1.2805897995789823
1.281084468629944
1.281578981579636
1.282073338630488
1.28256753998071
1.2830615858304246
1.2835554763713015
1.284049211806029
1.2845427923318802
1.2850362181431805
1.2855294894366527
1.2860226064106144
1.2865155692585495
1.2870083781740065
1.2875010333542467
1.2879935349911062
1.2884858832816242
1.2889780784185043
1.289470120591181
1.289962009994627
1.2904537468254658
1.2909453312699184
1.2914367635212411
1.2919280437717726
1.292419172209201
1.2929101490255215
1.293400974412519
1.2938916485598486
1.2943821716556028
1.2948725438832744
1.295362765440883
1.2958528365112567
1.296342757282247
1.2968325279416153
1.2973221486751776
1.297811619670286
1.2983009411146886
1.2987901131956257
1.299279136092625
1.2997680099953615
1.3002567350851186
1.3007453115521999
1.3012337395743072
1.301722019335418
1.3022101510239503
1.3026981348186388
1.3031859709022908
1.3036736594572649
1.304161200667024
1.3046485947120987
1.3051358417705425
1.3056229420268453
1.3061098956593458
1.3065967028503795
1.3070833637761878
1.307569878618449
1.3080562475558992
1.3085424707624536
1.3090285484261461
1.3095144807154093
1.3100002678131644
1.310485909890822
1.3109714071330794
1.3114567597107223
1.3119419678013369
1.3124270315817217
1.3129119512244323
1.3133967269057805
1.31388135880509
1.3143658470866078
1.3148501919354862
1.3153343935199615
1.3158184520105958
1.316302367584258
1.316786140414881
1.3172697706706131
1.3177532585253702
1.3182366041532128
1.3187198077201234
1.3192028694034623
1.3196857893681655
1.320168567787609
1.320651204831004
1.321133700669046
1.3216160554665972
1.3220982694004293
1.322580342632497
1.3230622753341394
1.3235440676713448
1.3240257198170449
1.324507231930326
1.3249886041847105
1.3254698367453193
1.325950929775404
1.3264318834461803
1.3269126979202894
1.3273933733632226
1.327873909940626
1.3283543078174713
0.48533953224290055
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0

==> det_single_machine_delta.dat <==
2.45160596295578
2.4517092762714903
2.451812456820975
2.451915504869927
2.4520184206833013
2.4521212045253193
2.4522238566594714
2.452326377348517
2.452428766854492
2.452531025438705
2.4526331533617447
2.4527351508834823
2.452837018263071
2.452938755758952
2.4530403636288542
2.4531418421297984
2.4532431915181006
2.453344412049371
2.4534455039785215
2.4535464675597636
2.4536473030466133
2.4537480106918945
2.4538485907477376
2.453949043465587
2.4540493690961993
2.4541495678896474
2.454249640095324
2.4543495859619426
2.45444940573754
2.454549099669478
2.454648668004448
2.454748110988472
2.454847428866905
2.454946621884436
2.4550456902850937
2.4551446343122456
2.4552434542086017
2.4553421502162163
2.4554407225764923
2.4555391715301793
2.455637497317381
2.455735700177552
2.455833780349506
2.4559317380714125
2.4560295735808033
2.4561272871145716
2.4562248789089756
2.4563223491996418
2.456419698221565
2.4565169262091118
2.456614033396023
2.4567110200154145
2.45680788629978
2.4569046324809953
2.4570012587903163
2.4570977654583848
2.4571941527152283
2.457290420790263
2.4573865699122974
2.4574826003095307
2.457578512209559
2.457674305839374
2.457769981425368
2.4578655391933326
2.4579609793684645
2.4580563021753647
2.4581515078380414
2.458246596579913
2.4583415686238084
2.4584364241919703
2.458531163506057
2.4586257867871435
2.4587202942557242
2.458814686131716
2.4589089626344576
2.459003123982714
2.4590971703946765
2.459191102087966
2.459284919279635
2.4593786221861684
2.4594722110234857
2.4595656860069433
2.4596590473513373
2.4597522952709037
2.459845429979321
2.4599384516897116
2.4600313606146456
2.460124156966139
2.4602168409556606
2.4603094127941283
2.4604018726919152
2.46049422085885
2.460586457504217
2.4606785828367617
2.4607705970646894
2.4608625003956686
2.4609542930368313
2.461045975194777
2.461137547075573
2.4612290088847573
2.4613203608273366
2.461411603107794
2.4615027359300865
2.461593759497648
2.4616846740133913
2.4617754796797096
2.461866176698477
2.4619567652710526
2.4620472455982814
2.4621376178804937
2.46222788231751
2.4623180391086414
2.462408088452691
2.4624980305479554
2.462587865592227
2.4626775937827956
2.46276721531645
2.462856730389479
2.4629461391976735
2.4630354419363294
2.4631246388002466
2.4632137299837327
2.4633027156806033
2.4633915960841852
2.463480371387317
2.4635690417823497
2.4636576074611503
2.4637460686151016
2.4638344254351052
2.463922678111583
2.4640108268344765
2.464098871793251
2.464186813176897
2.4642746511739295
2.4643623859723927
2.464450017759865
2.4645375467234354
2.464624973049745
2.4647122969249624
2.464799518534791
2.464886638064471
2.4649736556987802
2.465060571622036
2.465147386018097
2.465234099070365
2.465320710961784
2.4654072218748446
2.4654936319915848
2.4655799414935906
2.4656661505619963
2.4657522593774894
2.465838268120309
2.4659241769702485
2.4660099861066573
2.4660956957084412
2.466181305954065
2.466266817021552
2.466352229088487
2.4664375423320184
2.4665227569288586
2.466607873055283
2.4666928908871366
2.4667778105998304
2.466862632368346
2.466947356367236
2.4670319827706235
2.4671165117522067
2.467200943485259
2.4672852781426275
2.4673695158967397
2.467453656919601
2.467537701382796
2.467621649457492
2.4677055013144393
2.467789257123971
2.467872917056007
2.467956481280053
2.468039949965204
2.4681233232801425
2.4682066013931436
2.4682897844720726
2.468372872684389
2.4684558661971465
2.4685387651769943
2.4686215697901797
2.4687042802025463
2.4687868965795388
2.4688694190862015
2.4689518478871815
2.4690341831467295
2.4691164250286985
2.4691985736965503
2.4692806293133502
2.469362592041775
2.469444462044108
2.469526239482245
2.469607924517692
2.4696895173115694
2.4697710180246104
2.4698524268171647
2.4699337438491975
2.470014969280292
2.4700961032696505
2.4701771459760957
2.4702580975580704
2.470338958173641
2.470419727980496
2.47050040713595
2.4705809957969436
2.4706614941200415
2.4707419022614405
2.470822220376964
2.4709024486220668
2.470982587151835
2.471062636120987
2.471142595683875
2.471222465994488
2.471302247206448
2.471381939473015
2.4714615429470888
2.4715410577812067
2.4716204841275475
2.4716998221379307
2.471779071963819
2.4718582337563184
2.4719373076661793
2.4720162938437986
2.4720951924392196
2.4721740036021345
2.4722527274818824
2.472331364227455
2.4724099139874935
2.4724883769102908
2.472566753143796
2.4726450428356084
2.4727232461329858
2.4728013631828403
2.472879394131743
2.4729573391259216
2.4730351983112655
2.4731129718333222
2.473190659837302
2.4732682624680775
2.4733457798701846
2.4734232121878237
2.4735005595648607
2.4735778221448284
2.4736550000709263
2.473732093486023
2.4738091025326563
2.473886027353034
2.473962868089036
2.4740396248822147
2.4741162978737954
2.4741928872046777
2.4742693930154367
2.4743458154463243
2.474422154637268
2.4744984107278754
2.4745745838574322
2.474650674164904
2.4747266817889377
2.474802606867863
2.4748784495396907
2.474954209942117
2.4750298882125223
2.4751054844879725
2.4751809989052207
2.4752564316007066
2.475331782710559
2.4754070523705964
2.4754822407163264
2.4755573478829493
2.4756323740053565
2.4757073192181323
2.4757821836555554
2.4758569674515982
2.4759316707399313
2.476006293653919
2.4760808363266245
2.4761552988908093
2.4762296814789337
2.476303984223158
2.476378207255344
2.4764523507070546
2.4765264147095563
2.476600399393819
2.476674304890515
2.4767481313300257
2.4768218788424345
2.4768955475575356
2.4769691376048275
2.47704264911352
2.4771160822125307
2.4771894370304883
2.4772627136957333
2.4773359123363172
2.4774090330800043
2.4774820760542737
2.477555041386317
2.4776279292030434
2.477700739631077
2.477773472796758
2.4778461288261475
2.4779187078450207
2.4779912099788755
2.4780636353529286
2.478135984092119
2.478208256321105
2.4782804521642707
2.4783525717457207
2.478424615189285
2.4784965826185186
2.478568474156702
2.478640289926842
2.4787120300516734
2.478783694653658
2.4788552838549878
2.478926797777583
2.4789982365430943
2.479069600272905
2.4791408890881295
2.4792121031096133
2.4792832424579374
2.4793543072534163
2.4794252976160993
2.4794962136657714
2.4795670555219536
2.4796378233039054
2.479708517130622
2.4797791371208393
2.4798496833930317
2.479920156065414
2.4799905552559407
2.4800608810823093
2.48013113366196
2.4802013131120733
2.4802714195495765
2.48034145309114
2.4804114138531785
2.480481301951854
2.480551117503075
2.480620860622497
2.4806905314255223
2.4807601300273046
2.480829656542744
2.4808991110864933
2.480968493772954
2.481037804716281
2.4811070440303795
2.481176211828909
2.481245308225282
2.4813143333326666
2.481383287263983
2.4814521701319086
2.4815209820488784
2.4815897231270823
2.481658393478469
2.4817269932147448
2.481795522447375
2.481863981287586
2.481932369846363
2.482000688234452
2.482068936562362
2.482137114940363
2.4822052234784886
2.4822732622865358
2.4823412314740665
2.4824091311504057
2.4824769614246467
2.4825447224056463
2.4826124142020296
2.482680036922189
2.4827475906742853
2.482815075566247
2.482882491705772
2.48294983920033
2.4830171181571608
2.4830843286832724
2.4831514708854483
2.483218544870244
2.483285550743987
2.4833524886127782
2.483419358582495
2.4834861607587877
2.4835528952470822
2.483619562152583
2.4836861615802683
2.483752693634896
2.483819158421001
2.483885556042897
2.483951886604677
2.4840181502102134
2.4840843469631597
2.484150476966951
2.4842165403248013
2.48428253713971
2.484348467514457
2.4844143315516076
2.484480129353509
2.4845458610222932
2.4846115266598803
2.4846771263679712
2.4847426602480573
2.4848081284014145
2.4848735309291072
2.4849388679319873
2.485004139510695
2.48506934576566
2.4851344867971026
2.485199562705031
2.485264573589247
2.4853295195493423
2.4853944006847
2.4854592170944967
2.4855239688777013
2.4855886561330776
2.485653278959182
2.485717837454367
2.485782331716779
2.4858467618443605
2.485911127934851
2.4859754300857873
2.4860396683945014
2.486103842958126
2.48616795387359
2.4862320012376227
2.4862959851467528
2.4863599056973085
2.486423762985419
2.486487557107015
2.486551288157828
2.486614956233393
2.486678561429046
2.4867421038399273
2.4868055835609812
2.486869000686956
2.486932355312404
2.4869956475316837
2.48705887743896
2.4871220451282023
2.487185150693189
2.4872481942275035
2.487311175824539
2.4873740955774966
2.487436953579385
2.4874997499230247
2.4875624847010434
2.487625158005881
2.4876877699297872
2.4877503205648237
2.4878128100028647
2.4878752383355947
2.487937605654513
2.48799991205093
2.488062157615973
2.4881243424405817
2.4881864666155096
2.4882485302313277
2.4883105333784217
2.4883724761469925
2.4884343586270594
2.4884961809084585
2.488557943080842
2.4886196452336824
2.488681287456269
2.4887428698377114
2.4888043924669385
2.4888658554326986
2.4889272588235603
2.488988602727914
2.4890498872339712
2.4891111124297645
2.4891722784031507
2.489233385241807
2.489294433033235
2.4893554218647607
2.4894163518235324
2.4894772229965247
2.4895380354705354
2.4895987893321907
2.489659484667939
2.4897201215640585
2.4897807001066514
2.4898412203816496
2.489901682474811
2.4899620864717225
2.490022432457799
2.490082720518285
2.490142950738254
2.49020312320261
2.4902632379960865
2.4903232952032477
2.490383294908491
2.4904432371960428
2.4905031221499625
2.4905629498541435
2.4906227203923095
2.490682433848019
2.490742090304664
2.4908016898454717
2.490861232553502
2.490920718511651
2.4909801478026496
2.4910395205090663
2.491098836713303
2.4911580964976006
2.4912172999440365
2.4912764471345246
2.4913355381508184
2.491394573074509
2.4914535519870253
2.4915124749696367
2.4915713421034518
2.4916301534694183
2.4916889091483254
2.491747609220803
2.4918062537673213
2.4918648428681927
2.4919233766035713
2.491981855053454
2.492040278297679
2.49209864641593
2.4921569594877324
2.492215217592456
2.4922734208093154
2.4923315692173698
2.4923896628955227
2.4924477019225235
2.492505686376968
2.492563616337298
2.492621491881802
2.4926793130886145
2.4927370800357194
2.4927947928009457
2.4928524514619737
2.492910056096329
2.4929676067813897
2.4930251035943796
2.4930825466123743
2.493139935912299
2.49319727157093
2.493254553664893
2.4933117822706654
2.4933689574645768
2.4934260793228074
2.493483147921391
2.4935401633362133
2.493597125643013
2.493654034917382
2.493710891234767
2.4937676946704674
2.4938244452996376
2.493881143197287
2.49393778843828
2.4939943810973357
2.4940509212490305
2.494107408967796
2.4941638443279213
2.4942202274035514
2.4942765582686888
2.494332836997194
2.4943890636627852
2.49444523833904
2.4945013610993922
2.494557432017137
2.494613451165428
2.4946694186172778
2.494725334445561
2.4947811987230106
2.494837011522222
2.49489277291565
2.4949484829756114
2.495004141774286
2.4950597493837137
2.4951153058757987
2.4951708113223066
2.4952262657948663
2.495281669364971
2.4953370221039757
2.4953923240831024
2.4954475753734346
2.495502776045923
2.495557926171382
2.4956130258204907
2.4956680750637954
2.4957230739717082
2.495778022614507
2.4958329210623367
2.4958877693852095
2.495942567653004
2.4959973159354676
2.496052014302215
2.4961066628227293
2.496161261566363
2.4962158106023358
2.496270309999738
2.4963247598275293
2.4963791601545395
2.4964335110494673
2.4964878125808836
2.4965420648172287
2.496596267826815
2.4966504216778267
2.496704526438318
2.4967585821762164
2.4968125889593216
2.4968665468553053
2.496920455931714
2.496974316255965
2.4970281278953514
2.497081890917038
2.497135605388066
2.4971892713753494
2.4972428889456784
2.4972964581657164
2.4973499791020037
2.4974034518209556
2.497456876388864
2.497510252871896
2.497563581336096
2.497616861847386
2.497670094471563
2.497723279274303
2.49777641632116
2.497829505677565
2.4978825474088273
2.4979355415801363
2.4979884882565577
2.4980413875030387
2.498094239384405
2.498147043965362
2.498199801310495
2.4982525114842704
2.4983051745510343
2.498357790575014
2.4984103596203173
2.4984628817509345
2.4985153570307372
2.498567785523479
2.4986201672927955
2.498672502402205
2.4987247909151087
2.4987770328947914
2.4988292284044187
2.498881377507044
2.4989334802656016
2.4989855367429104
2.4990375470016746
2.499089511104482
2.4991414291138074
2.499193301092008
2.4992451271013287
2.4992969072038997
2.4993486414617374
2.4994003299367433
2.499451972690707
2.4995035697853045
2.4995551212820986
2.4996066272425392
2.4996580877279655
2.499709502799602
2.4997608725185643
2.4998121969458538
2.4998634761423624
2.49991471016887
2.4999658990860456
2.5000170429544486
2.500068141834528
2.5001191957866213
2.5001702048709578
2.5002211691476566
2.5002720886767276
2.500322963518072
2.500373793731482
2.5004245793766406
2.500475320513125
2.500526017200401
2.5005766694978284
2.50062727746466
2.50067784116004
2.5007283606430075
2.500778835972492
2.5008292672073194
2.5008796544062073
2.500929997627768
2.5009802969305084
2.5010305523728293
2.501080764013026
2.5011309319092896
2.501181056119705
2.501231136702254
2.5012811737148137
2.501331167215156
2.5013811172609506
2.5014310239097615
2.501480887219052
2.501530707246179
2.5015804840484
2.5016302176828673
2.501679908206631
2.50172955567664
2.501779160149741
2.5018287216826782
2.5018782403320947
2.5019277161545324
2.5019771492064318
2.5020265395441337
2.502075887223876
2.5021251923017993
2.5021744548339413
2.502223674876241
2.5022728524845377
2.5023219877145717
2.502371080621983
2.5024201312623124
2.5024691396910037
2.5025181059634005
2.502567030134749
2.502615912260196
2.5026647523947916
2.502713550593488
2.5027623069111398
2.502811021402505
2.5028596941222423
2.502908325124917
2.5029569144649946
2.503005462196846
2.5030539683747466
2.5031024330528737
2.503150856285311
2.503199238126045
2.503247578628968
2.5032958778478767
2.503344135836474
2.503392352648366
2.503440528337066
2.503488662955993
2.503536756558472
2.503584809197733
2.503632820926914
2.5036807917990584
2.503728721867118
2.5037766111839486
2.503824459802317
2.503872267774895
2.5039200351542616
2.5039677619929064
2.504015448343225
2.5040630942575213
2.504110699788008
2.504158264986806
2.504205789905947
2.504253274597369
2.5043007191129214
2.5043481235043616
2.5043954878233583
2.504442812121489
2.5044900964502403
2.504537340861012
2.5045845454051108
2.504631710133757
2.5046788350980806
2.504725920349123
2.5047729659378355
2.504819971915083
2.5048669383316406
2.504913865238196
2.5049607526853483
2.505007600723609
2.505054409403403
2.505101178775066
2.5051479088888486
2.5051945997949128
2.5052412515433344
2.505287864184102
2.50533443776712
2.505380972342204
2.5054274679590836
2.5054739246674047
2.505520342516726
2.5055667215565203
2.5056130618361774
2.505659363404999
2.5057056263122037
2.5057518506069254
2.505798036338213
2.5058441835550305
2.505890292306259
2.5059363626406945
2.50598239460705
2.506028388253955
2.5060743436299537
2.506120260783509
2.506166139763001
2.506211980616725
2.5062577833928956
2.506303548139643
2.5063492749050162
2.5063949637369825
2.506440614683426
2.5064862277921485
2.5065318031108728
2.5065773406872376
2.5066228405688014
2.506668302803041
2.5067137274373534
2.5067591145190544
2.506804464095378
2.506849776213479
2.5068950509204324
2.506940288263232
2.5069854882887923
2.5070306510439475
2.507075776575453
2.507120864929985
2.507165916154139
2.5072109302944323
2.507255907397305
2.507300847509116
2.507345750676147
2.5073906169446003
2.5074354463606014
2.507480238970197
2.5075249948193563
2.50756971395397
2.5076143964198523
2.5076590422627394
2.5077036515282902
2.5077482242620874
2.507792760509636
2.5078372603163652
2.5078817237276265
2.5079261507886956
2.5079705415447724
2.5080148960409803
2.5080592143223663
2.508103496433903
2.508147742420487
2.5081919523269383
2.5082361261980033
2.508280264078353
2.508324366012582
2.508368432045212
2.508412462220689
2.508456456583386
2.508500415177599
2.508544338047553
2.508588225237397
2.5086320767912067
2.5086758927529846
2.508719673166659
2.508763418076085
2.5088071275250456
2.508850801557249
2.508894440216332
2.5089380435458577
2.5089816115893173
2.5090251443901286
2.5090686419916395
2.509112104437123
2.509155531769781
2.509198924032745
2.509242281269073
2.509285603521753
2.5093288908336993
2.5093721432477585
2.509415360806703
2.5094585435532366
2.50950169152999
2.509544804779526
2.5095878833443352
2.5096309272668376
2.509673936589384
2.5097169113542552
2.509759851603662
2.5098027573797443
2.509845628724575
2.509888465680154
2.5099312682884163
2.509974036591223
2.510016770630371
2.510059470447584
2.5101021360845195
2.5101447675827666
2.510187364983845
2.5102299283292058
2.510272457660233
2.5103149530182423
2.5103574144444813
2.51039984198013
2.510442235666301
2.51048459554404
2.510526921654323
2.510569214038062
2.510611472736101
2.5106536977892153
2.510695889238116
2.5107380471234464
2.5107801714857825
2.5108222623656364
2.510864319803452
2.5109063438396078
2.5109483345144157
2.5109902918681235
2.511032215940912
2.511074106772897
2.511115964404128
2.5111577888745913
2.511199580224206
2.511241338492827
2.5112830637202457
2.5113247559461866
2.511366415210311
2.5114080415522153
2.5114496350114317
2.5114911956274293
2.511532723439611
2.5115742184873175
2.5116156808098253
2.5116571104463468
2.5116985074360314
2.5117398718179658
2.511781203631172
2.51182250291461
2.5118637697071753
2.5119050040477036
2.511946205974964
2.5119873755276663
2.512028512744456
2.5120696176639172
2.5121106903245707
2.512151730764876
2.5121927390232304
2.5122337151379703
2.5122746591473684
2.5123155710896374
2.512356451002929
2.5123972989253316
2.5124381148948736
2.5124788989495226
2.5125196511271852
2.5125603714657063
2.5126010600028708
2.512641716776403
2.5126823418239663
2.512722935183165
2.5127634968915404
2.5128040269865775
2.512844525505698
2.512884992486266
2.512925427965585
2.5129658319808983
2.513006204569391
2.5130465457681876
2.513086855614355
2.5131271341448977
2.513167381396766
2.513207597406847
2.5132477822119714
2.5132879358489104
2.513328058354377
2.513368149765025
2.5134082101174515
2.513448239448194
2.513488237793733
2.5135282051904895
2.5135681416748277
2.5136080472830553
2.51364792205142
2.513687766016113
2.5137275792132696
2.5137673616789655
2.51380711344922
2.513846834559997
2.5138865250472007
2.5139261849466816
2.51396581429423
2.5140054131255836
2.5140449814764207
2.514084519382364
2.5141240268789806
2.5141635040017807
2.5142029507862187
2.5142423672676935
2.5142817534815483
2.51432110946307
2.5143604352474904
2.5143997308699855
2.5144389963656764
2.514478231769629
2.514517437116853
2.514556612442305
2.514595757780885
2.5146348731674397
2.5146739586367595
2.514713014223581
2.5147520399625867
2.5147910358884045
2.514830002035608
2.5148689384387164


==> performance_rand.dat <==
6.7629401477457565
6.774045221442068
6.7833659733814
6.79176454907687
6.799574712423575
6.806967549072592
6.8140446398964105
6.82087213695901
6.827495966491717
6.833949550302112
6.84025810649788
6.846441217221188
6.85251444732155
6.8584904103998285
6.864379496666851
6.8701903851551895
6.875930413572704
6.881605851353953
6.887222105179322
6.892783876314936
6.898295282895348
6.903759956245953
6.909181117677663
6.914561640383779
6.919904099825139
6.925210815116192
6.930483883301169
6.935725207958133
6.940936523237169
6.946119414192825
6.951275334085712
6.956405619187598
6.961511501516497
6.966594119844669
6.971654529257391
6.976693709488909
6.981712572221484
6.986711967500796
6.9916926893950215
6.99665548100371
7.001601038905474
7.006530017119385
7.0114430306435525
7.016340658624675
7.02122344720455
7.026091912082854
7.030946540829979
7.035787794979091
7.0406161119225965
7.045431906634923
7.050235573240617
7.055027486444417
7.05980800283787
7.06457746209522
7.069336188069842
7.074084489801145
7.078822662440702
7.083550988105387
7.088269736664407
7.092979166466409
7.097679525012122
7.102371049577419
7.107053967791237
7.111728498172214
7.116394850627678
7.121053226918071
7.125703821089764
7.130346819878786
7.134982403087882
7.139610743938968
7.144232009402934
7.148846360508553
7.153453952632094
7.158054935769068
7.162649454789452
7.167237649677594
7.171819655757918
7.176395603907428
7.180965620755946
7.185529828874925
7.190088346955674
7.194641289977632
7.19918876936742
7.203730893149254
7.208267766087315
7.21279948982053
7.217326162990353
7.221847881361859
7.226364737938705
7.230876823072216
7.235384224565051
7.239887027769699
7.2443853156821785
7.2488791690311825
7.2533686663629515
7.257853884122101
7.262334896728693
7.266811776651692
7.2712845944790425
7.275753418984568
7.280218317191857
7.2846793544352755
7.289136594418287
7.293590099269245
7.298039929594721
7.302486144530587
7.306928801790879
7.311367957714638
7.3158036673107745
7.320235984301079
7.32466496116147
7.329090649161554
7.333513098402612
7.337932357854056
7.3423484753884365
7.34676149781508
7.3511714709124325
7.3555784394591255
7.359982447263886
7.364383537194276
7.368781751204387
7.373177130361468
7.3775697148716075
7.381959544104404
7.386346656616829
7.390731090176148
7.395112881782069
7.399492067688076
7.403868683422017
7.408242763805988
7.412614342975495
7.416983454397981
7.421350130890694
7.42571440463799
7.4300763072079885
7.434435869568736
7.438793122103786
7.443148094627287
7.447500816398575
7.451851316136274
7.456199622031968
7.460545761763409
7.464889762507327
7.469231650951814
7.473571453308331
7.47790919532334
7.482244902289581
7.48657859905698
7.490910310043238
7.4952400592441215
7.4995678702433946
7.503893766222495
7.508217769969888
7.512539903890185
7.5168601900129515
7.521178650001288
7.52549530516014
7.529810176444387
7.534123284466699
7.538434649505147
7.542744291510619
7.547052230114028
7.551358484633306
7.555663074080214
7.5599660171669525
7.56426733231261
7.5685670376494185
7.57286515102884
7.5771616900274985
7.581456671952943
7.585750113849277
7.590042032502603
7.594332444446351
7.59862136596648
7.602908813106489
7.607194801672371
7.611479347237374
7.615762465146686
7.620044170521976
7.6243244782658275
7.6286034030660685
7.6328809593999685
7.637157161538362
7.641432023549656
7.64570555930372
7.649977782475722
7.65424870654983
7.658518344822849
7.662786710407761
7.667053816237185
7.6713196750667425
7.675584299478362
7.679847701883487
7.6841098945262205
7.688370889486393
7.692630698682557
7.696889333874909
7.701146806668155
7.705403128514307
7.709658310715401
7.7139123644261725
7.718165300656665
7.722417130274779
7.726667864008761
7.730917512449637
7.7351660860536064
7.739413595144362
7.743660049915376
7.747905460432124
7.752149836634262
7.7563931883377775
7.760635525237061
7.764876856906948
7.769117192804733
7.773356542272113
7.777594914537116
7.781832318715959
7.786068763814898
7.790304258732024
7.794538812259025
7.798772433082896
7.803005129787652
7.807236910855961
7.811467784670776
7.8156977595169215
7.819926843582641
7.824155044961136
7.828382371652047
7.832608831562921
7.83683443251065
7.841059182222877
7.845283088339368
7.8495061584133765
7.853728399912955
7.857949820222264
7.862170426642849
7.866390226394875
7.870609226618379
7.874827434374443
7.879044856646398
7.88326150034096
7.887477372289394
7.891692479248595
7.895906827902209
7.9001204248616865
7.904333276667351
7.908545389789421
7.912756770629033
7.9169674255192275
7.921177360725938
7.925386582448946
7.929595096822819
7.933802909917845
7.9380100277409325
7.94221645623651
7.946422201287399
7.950627268715681
7.954831664283528
7.959035393694052
7.96323846259211
7.967440876565114
7.971642641143802
7.975843761803039
7.980044243962553
7.9842440929877005
7.9884433141901825
7.992641912828793
7.996839894110102
8.001037263189179
8.005234025170244
8.00943018510739
8.0136257480052
8.017820718819431
8.022015102457638
8.02620890377981
8.030402127598993
8.034594778681894
8.038786861749488
8.04297838147759
8.047169342497474
8.051359749396395
8.05554960671819
8.059738918963804
8.063927690591855
8.068115926019157
8.072303629621235
8.076490805732876
8.080677458648603
8.084863592623204
8.089049211872206
8.093234320572375
8.09741892286218
8.101603022842296
8.105786624576005
8.109969732089729
8.114152349373422
8.118334480381035
8.122516129030956
8.126697299206425
8.130877994755963
8.13505821949379
8.139237977200235
8.14341727162214
8.14759610647324
8.151774485434588
8.155952412154909
8.160129890250996
8.164306923308084
8.168483514880213
8.172659668490589
8.176835387631952
8.181010675766924
8.185185536328346
8.189359972719643
8.193533988315135
8.197707586460389
8.201880770472545
8.206053543640623
8.210225909225853
8.214397870462005
8.218569430555661
8.222740592686545
8.22691136000783
8.23108173564641
8.235251722703211
8.23942132425347
8.243590543347027
8.247759383008596
8.251927846238047
8.256095936010672
8.260263655277466
8.264431006965376
8.268597993977577
8.272764619193714
8.276930885470168
8.281096795640313
8.285262352514728
8.289427558881492
8.293592417506384
8.297756931133142
8.30192110248368
8.306084934258338
8.310248429136099
8.314411589774807
8.318574418811409
8.322736918862148
8.326899092522806
8.331060942368897
8.335222470955886
8.339383680819392
8.343544574475398
8.347705154420451
8.351865423131862
8.356025383067898
8.360185036667989
8.364344386352897
8.368503434524937
8.37266218356814
8.376820635848436
8.38097879371386
8.385136659494705
8.389294235503716
8.393451524036262
8.397608527370506
8.401765247767583
8.405921687471755
8.410077848710591
8.41423373369513
8.41838934462004
8.422544683663778
8.426699752988748
8.430854554741465
8.435009091052704
8.439163364037647
8.44331737579605
8.447471128412376
8.451624623955949
8.455777864481105
8.459930852027322
8.464083588619376
8.46823607626747
8.47238831696739
8.476540312700612
8.480692065434466
8.484843577122264
8.488994849703419
8.493145885103578
8.497296685234765
8.501447251995504
8.50559758727093
8.509747692932935
8.513897570840268
8.51804722283868
8.522196650761032
8.526345856427398
8.530494841645229
8.534643608209416
8.538792157902433
8.542940492494452
8.547088613743435
8.551236523395275
8.555384223183877
8.559531714831277
8.563679000047756
8.567826080531935
8.571972957970893
8.576119634040245
8.580266110404274
8.584412388716013
8.58855847061736
8.59270435773915
8.596850051701287
8.600995554112815
8.60514086657203
8.609285990666562
8.613430927973468
8.61757568005934
8.621720248480385
8.625864634782511
8.630008840501429
8.634152867162724
8.63829671628197
8.642440389364783
8.646583887906932
8.650727213394415
8.654870367303543
8.659013351101015
8.663156166244015
8.667298814180286
8.671441296348203
8.675583614176864
8.679725769086168
8.683867762486875
8.688009595780708
8.69215127036041
8.696292787609831
8.700434148903993
8.704575355609176
8.708716409082975
8.712857310674384
8.716998061723855
8.721138663563398
8.72527911751661
8.72941942489877
8.733559587016908
8.737699605169857
8.741839480648334
8.745979214735002
8.750118808704533
8.754258263823683
8.758397581351336
8.76253676253859
8.766675808628802
8.770814720857668
8.774953500453277
8.779092148636153
8.783230666619348
8.78736905560849
8.791507316801825
8.795645451390298
8.799783460557608
8.80392134548025
8.808059107327587
8.812196747261904
8.816334266438457
8.820471666005538
8.82460894710452
8.82874611086992
8.832883158429441
8.837020090904042
8.841156909407974
8.845293615048842
8.849430208927654
8.853566692138875
8.857703065770462
8.861839330903942
8.865975488614437
8.870111539970729
8.87424748603529
8.878383327864352
8.88251906650794
8.886654703009935
8.890790238408089
8.894925673734111
8.899061010013687
8.903196248266532
8.907331389506433
8.911466434741305
8.915601384973215
8.919736241198452
8.923871004407536
8.928005675585297
8.932140255710895
8.936274745757872
8.940409146694181
8.944543459482242
8.948677685078984
8.952811824435868
8.956945878498944
8.961079848208884
8.965213734501019
8.969347538305394
8.97348126054678
8.977614902144731
8.981748464013627
8.985881947062689
8.99001535219604
8.994148680312728
8.998281932306767
9.002415109067176
9.006548211478014
9.0106812404184
9.014814196762579
9.018947081379935
9.023079895135028
9.027212638887633
9.031345313492773
9.035477919800755
9.039610458657199
9.04374293090307
9.047875337374721
9.052007678903916
9.056139956317866
9.060272170439253
9.064404322086274
9.068536412072676
9.072668441207767
9.07680041029647
9.08093232013932
9.085064171532547
9.089195965268058
9.093327702133484
9.097459382912218
9.101591008383433
9.105722579322117
9.109854096499094
9.113985560681066
9.118116972630633
9.122248333106315
9.126379642862593
9.130510902649931
9.134642113214795
9.138773275299702
9.14290438964322
9.14703545698001
9.151166478040855
9.155297453552679
9.159428384238575
9.163559270817835
9.167690114005962
9.171820914514718
9.175951673052127
9.180082390322513
9.184213067026517
9.18834370386114
9.19247430151973
9.196604860692052
9.200735382064268
9.204865866319002
9.20899631413533
9.213126726188818
9.217257103151551
9.221387445692143
9.225517754475762
9.229648030164167
9.23377827341571
9.237908484885375
9.242038665224786
9.246168815082237
9.250298935102716
9.254429025927928
9.25855908819629
9.262689122542998
9.26681912960001
9.270949109996083
9.275079064356792
9.279208993304543
9.283338897458613
9.28746877743514
9.291598633847173
9.29572846730467
9.299858278414534
9.303988067780619
9.308117836003753
9.312247583681765
9.316377311409498
9.320507019778825
9.32463670937867
9.328766380795036
9.332896034611004
9.337025671406767
9.341155291759648
9.345284896244104
9.349414485431765
9.353544059891433
9.357673620189106
9.361803166887995
9.36593270054855
9.370062221728464
9.374191730982702
9.378321228863504
9.382450715920413
9.386580192700286
9.390709659747317
9.394839117603052
9.398968566806392
9.403098007893625
9.407227441398444
9.411356867851946
9.415486287782654
9.419615701716552
9.42374511017707
9.427874513685119
9.432003912759107
9.436133307914941
9.440262699666054
9.444392088523408
9.448521474995532
9.452650859588509
9.456780242806005
9.460909625149279
9.465039007117213
9.4691683892063
9.473297771910675
9.477427155722127
9.48155654113011
9.48568592862176
9.48981531868191
9.493944711793093
9.49807410843557
9.502203509087337
9.506332914224137
9.510462324319475
9.514591739844628
9.518721161268665
9.52285058905846
9.526980023678687
9.531109465591863
9.535238915258336
9.539368373136302
9.543497839681832
9.547627315348866
9.551756800589237
9.55588629585268
9.560015801586845
9.564145318237303
9.568274846247567
9.572404386059098
9.576533938111318
9.580663502841631
9.584793080685412
9.588922672076041
9.593052277444906
9.597181897221413
9.601311531833
9.605441181705148
9.609570847261386
9.613700528923316
9.617830227110604
9.62195994224102
9.62608967473041
9.630219424992742
9.634349193440098
9.638478980482695
9.642608786528879
9.646738611985157
9.650868457256188
9.65499832274481
9.659128208852037
9.663258115977078
9.667388044517336
9.671517994868443
9.67564796742423
9.679777962576777
9.683907980716398
9.68803802223166
9.69216808750939
9.696298176934684
9.700428290890924
9.704558429759778
9.708688593921208
9.712818783753491
9.716948999633223
9.72107924193532
9.725209511033043
9.729339807297986
9.733470131100113
9.73760048280774
9.741730862787557
9.745861271404635
9.749991709022446
9.754122176002841
9.758252672706096
9.762383199490888
9.766513756714335
9.770644344731979
9.7747749638978
9.778905614564236
9.783036297082177
9.787167011800987
9.791297759068499
9.795428539231025
9.799559352633386
9.803690199618881
9.807821080529328
9.81195199570506
9.816082945484935
9.820213930206332
9.824344950205179
9.828476005815949
9.83260709737166
9.836738225203911
9.840869389642855
9.845000591017225
9.849131829654342
9.85326310588012
9.857394420019066
9.861525772394302
9.865657163327562
9.869788593139202
9.873920062148198
9.878051570672177
9.882183119027399
9.886314707528776
9.890446336489884
9.894578006222947
9.898709717038875
9.902841469247257
9.906973263156356
9.911105099073131
9.915236977303245
9.919368898151063
9.923500861919656
9.927632868910825
9.931764919425088
9.935897013761693
9.940029152218635
9.944161335092641
9.948293562679202
9.95242583527257
9.956558153165735
9.960690516650487
9.964822926017376
9.968955381555743
9.973087883553706
9.977220432298191
9.981353028074919
9.985485671168421
9.989618361862036
9.99375110043792
9.997883887177078
10.002016722359311
10.006149606263284
10.010282539166493
10.014415521345283
10.018548553074856
10.022681634629276
10.02681476628147
10.030947948303229
10.035081180965244
10.03921446453707
10.043347799287146
10.047481185482823
10.051614623390345
10.055748113274847
10.059881655400398
10.06401525002996
10.068148897425436
10.072282597847641
10.076416351556327
10.080550158810185
10.084684019866847
10.088817934982888
10.092951904413841
10.097085928414199
10.101220007237412
10.1053541411359
10.109488330361053
10.113622575163246
10.117756875791835
10.12189123249516
10.126025645520558
10.130160115114357
10.134294641521903
10.138429224987526
10.142563865754596
10.146698564065474
10.150833320161562
10.154968134283283
10.159103006670081
10.163237937560455
10.167372927191927
10.171507975801074
10.175643083623523
10.17977825089395
10.183913477846094
10.188048764712757
10.192184111725805
10.196319519116178
10.200454987113904
10.204590515948077
10.208726105846878
10.212861757037588
10.216997469746575
10.221133244199304
10.225269080620345
10.22940497923338
10.233540940261193
10.237676963925697
10.241813050447904
10.245949200047972
10.250085412945166
10.25422168935791
10.258358029503734
10.262494433599327
10.266630901860513
10.270767434502277
10.274904031738739
10.279040693783191
10.283177420848071
10.287314213144994
10.291451070884731
10.29558799427724
10.29972498353163
10.30386203885622
10.307999160458488
10.312136348545112
10.316273603321955
10.320410924994075
10.324548313765733
10.328685769840384
10.332823293420697
10.336960884708542
10.341098543905016
10.34523627121041
10.349374066824256
10.353511930945302
10.357649863771522
10.36178786550012
10.365925936327532
10.370064076449449
10.37420228606078
10.378340565355689
10.382478914527594
10.386617333769157
10.390755823272293
10.394894383228182
10.399033013827264
10.40317171525924
10.407310487713087
10.411449331377044
10.415588246438634
10.419727233084654
10.423866291501183
10.428005421873578
10.432144624386504
10.436283899223897
10.440423246568988
10.444562666604318
10.448702159511727
10.452841725472346
10.456981364666621
10.461121077274319
10.465260863474496
10.469400723445542
10.473540657365163
10.477680665410384
10.481820747757553
10.48596090458236
10.490101136059808
10.494241442364245
10.498381823669352
10.502522280148149
10.506662811973005
10.510803419315627
10.51494410234708
10.519084861237774
10.523225696157473
10.527366607275297
10.531507594759736
10.535648658778628
10.539789799499191
10.543931017088
10.54807231171101
10.552213683533543
10.556355132720299
10.560496659435366
10.564638263842198
10.56877994610365
10.572921706381956
10.57706354483874
10.581205461635015
10.585347456931204
10.589489530887114
10.593631683661956
10.597773915414345
10.601916226302308
10.606058616483265
10.610201086114062
10.614343635350952
10.618486264349604
10.622628973265103
10.626771762251963
10.630914631464114
10.635057581054912
10.639200611177143
10.643343721983028
10.647486913624215
10.65163018625179
10.655773540016277
10.659916975067645
10.664060491555292
10.668204089628073
10.672347769434296
10.676491531121698
10.680635374837493
10.684779300728328
10.688923308940321
10.693067399619043
10.697211572909529
10.70135582895627
10.70550016790324
10.709644589893864
10.713789095071043
10.717933683577154
10.722078355554046
10.726223111143039
10.730367950484949
10.734512873720059
10.738657880988137
10.742802972428438
10.746948148179714
10.751093408380187
10.755238753167596
10.759384182679156
10.76352969705158
10.76767529642109
10.771820980923396
10.775966750693721
10.780112605866789
10.784258546576824
10.788404572957571
10.792550685142276
10.796696883263703
10.800843167454126
10.804989537845344
10.809135994568662
10.813282537754922
10.817429167534472
10.821575884037202
10.825722687392512
10.829869577729344
10.834016555176156
10.838163619860955
10.842310771911274
10.846458011454178
10.85060533861628
10.854752753523726
10.85890025630221
10.863047847076954
10.867195525972749
10.871343293113917
10.87549114862433
10.879639092627427
10.883787125246178
10.887935246603123
10.892083456820345
10.896231756019503
10.900380144321808
10.904528621848026
10.908677188718496
10.912825845053117
10.916974590971359
10.921123426592253
10.925272352034417
10.929421367416023
10.933570472854832
10.937719668468171
10.941868954372941
10.946018330685641
10.95016779752233
10.95431735499866
10.958467003229865
10.962616742330766
10.966766572415773
10.97091649359888
10.975066505993675
10.97921660971334
10.983366804870645
10.987517091577967
10.991667469947263
10.995817940090106
10.999968502117659
11.00411915614069
11.008269902269577
11.012420740614285
11.01657167128441
11.020722694389137
11.024873810037269
11.029025018337213
11.033176200685146
11.037327238542382
11.041478132114488
11.045628881606646
11.049779487223649
11.05392994916991
11.058080267649455
11.06223044286593
11.06638047502259
11.070530364322318
11.07468011096761
11.078829715160584
11.082979177102986
11.08712849699618
11.091277675041146
11.095426711438499
11.099575606388468
11.103724360090917
11.10787297274534
11.112021444550837
11.116169775706163
11.120317966409683
11.124466016859403
11.128613927252953
11.132761697787597
11.136909328660229
11.14105682006739
11.145204172205236
11.149351385269568
11.153498459455824
11.157645394959074
11.161792191974033
11.165938850695039
11.17008537131609
11.17423175403081
11.178377999032465
11.182524106513968
11.186670076667877
11.190815909686378
11.19496160576132
11.19910716508419
11.203252587846107
11.207397874237865
11.211543024449877
11.215688038672223
11.219832917094632
11.223977659906463
11.22812226729675
11.232266739454163
11.236411076567038
11.240555278823345
11.244699346410718
11.248843279516452
11.25298707832749
11.257130743030432
11.261274273811534
11.265417670856712
11.269560934351544
11.27370406448126
11.27784706143075
11.281989925384574
11.286132656526943
11.29027525504174
11.294417721112504
11.298560054922444
11.30270225665442
11.30684432649098
11.31098626461432
11.31512807120631
11.319269746448484
11.323411290522053
11.32755270360789
11.331693985886536
11.335835137538206
11.33997615874279
11.344117049679847
11.348257810528604
11.352398441467976
11.356538942676535
11.360679314332536
11.364819556613917
11.36895966969828
11.373099653762912
11.377239508984776
11.381379235540514
11.385518833606449
11.389658303358582
11.393797644972597
11.397936858623858
11.402075944487413
11.406214902737984
11.410353733550004
11.414492437097548
11.418631013554418
11.422769463094076
11.42690778588968
11.431045982114076
11.43518405193979
11.439321995539052
11.44345981308376
11.447597504745525
11.451735070695632
11.455872511105074
11.460009826144509
11.464147015984313
11.468284080794554
11.47242102074498
11.47655783600504
11.480694526743891
11.484831093130364
11.488967535333003
11.493103853520047
11.497240047859432
11.50137611851879
11.505512065665457
11.509647889466468
11.513783590088554
11.51791916769816
11.522054622461424
11.52618995454418
11.530325164111987
11.534460251330088
11.538595216363444
11.542730059376714
11.546864780534262
11.550999380000166
11.555133857938207
11.559268214511883
11.563402449884375
11.567536564218612
11.571670557677198
11.575804430422474
11.579938182616472
11.58407181442095
11.58820532599737
11.592338717506918
11.596471989110485
11.600605140968668
11.604738173241802
11.608871086089927
11.61300387967279
11.617136554149868
11.621269109680346
11.625401546423147
11.629533864536878
11.6336660641799
11.637798145510272
11.641930108685791
11.64606195386396
11.65019368120201
11.654325290856898
11.658456782985297
11.662588157743608
11.666719415287965
11.670850555774209
11.67498157935792
11.679112486194402
11.683243276438679
11.687373950245515
11.691504507769384
11.69563494916451
11.699765274584829
11.70389548418402
11.708025578115478
11.712155556532347
11.716285419587479
11.720415167433474
11.72454480022267
11.728674318107132
11.732803721238646
11.736933009768748
11.741062183848713
11.74519124362953
11.749320189261951
11.753449020896438
11.757577738683219
11.761706342772234
11.76583483331317
11.769963210455462
11.774091474348278
11.77821962514052
11.782347662980847
11.786475588017634
11.790603400399029
11.794731100272893
11.79885868778685
11.802986163088256
11.807113526324223
11.811240777641594
11.815367917186972
11.819494945106683
11.823621861546828
11.82774866665323
11.831875360571475
11.836001943446886
11.840128415424546
11.844254776649281
11.848381027265667
11.852507167418018
11.85663319725043
11.860759116906712
11.864884926530456
11.869010626264982
11.873136216253382
11.877261696638493
11.881387067562896
11.885512329168947
11.889637481598744
11.893762524994138
11.897887459496745
11.90201228524793
11.906137002388816
11.91026161106029
11.914386111402989
11.918510503557306
11.92263478766341
11.926758963861204
11.930883032290382
11.935006993090365
11.93913084640036
11.943254592359324
11.947378231105983
11.951501762778818
11.95562518751608
11.95974850545577
11.963871716735675
11.967994821493331
11.972117819866044
11.976240711990885
11.980363498004683
11.98448617804405
11.988608752245351
11.992731220744728
11.996853583678078
12.000975841181084
12.005097993389192
12.009220040437603
12.013341982461311
12.017463819595054
12.021585551973374
12.025707179730556
12.029828703000662
12.033950121917552
12.038071436614823
12.04219264722586
12.046313753883831
12.050434756721666
12.054555655872079
12.058676451467544
12.062797143640331
12.066917732522468
12.071038218245771
12.075158600941839
12.079278880742024
12.083399057777488
12.087519132179139
12.091639104077695
12.095758973603626
12.099878740887204
12.103998406058464
12.108117969247242
12.112237430583134
12.116356790195521
12.120476048213588
12.12459520476628
12.128714259982324
12.132833213990253
12.136952066918363
12.141070818894734
12.14518947004725
12.149308020503563
12.15342647039111
12.157544819837137
12.161663068968643
12.165781217912443
12.169899266795124
12.174017215743065
12.178135064882433
12.18225281433918
12.186370464239069
12.190488014707615
12.194605465870158
12.198722817851804
12.202840070777475
12.20695722477186
12.211074279959453
12.21519123646453
12.21930809441118
12.223424853923271
12.227541515124457
12.231658078138208
12.235774543087768
12.23989091009618
12.244007179286296
12.248123350780753
12.252239424701987
12.256355401172222
12.26047128031349
12.264587062247616
12.26870274709623
12.272818334980744
12.276933826022393
12.281049220342185
12.285164518060936
12.289279719299278
12.293394824177625
12.297509832816198
12.301624745335019
12.305739561853912
12.309854282492498
12.313968907370217
12.318083436606294
12.322197870319759
12.326312208629444
12.330426451654011
12.33454059951189
12.338654652321337
12.34276861020041
12.346882473266973
12.35099624163869
12.355109915433035
12.359223494767283
12.363336979758538
12.367450370523693
12.371563667179442
12.375676869842307
12.379789978628612
12.383902993654472
12.388015915035846
12.392128742888467
12.396241477327914
12.400354118469547
12.404466666428549
12.408579121319917
12.412691483258456
12.416803752358783
12.420915928735331
12.425028012502336
12.42914000377387
12.433251902663798
12.437363709285794
12.441475423753376
12.445587046179847
12.449698576678342
12.453810015361807
12.457921362342999
12.462032617734495
12.466143781648693
12.470254854197817
12.474365835493872
12.478476725648731
12.48258752477405
12.486698232981302
12.490808850381805
12.494919377086678
12.499029813206867
12.503140158853121
12.507250414136038
12.511360579166018
12.515470654053287
12.519580638907886
12.523690533839689
12.527800338958382
12.531910054373485
12.536019680194332
12.540129216530076
12.544238663489713
12.548348021182042
12.552457289715695
12.556566469199131
12.560675559740629
12.564784561448299
12.56889347443007
12.573002298793709
12.57711103464679
12.581219682096734
12.585328241250783
12.589436712215996
12.59354509509927
12.597653390007329
12.601761597046734
12.605869716323843
12.609977747944889
12.614085692015895
12.61819354864274
12.622301317931116
12.626408999986566
12.630516594914443
12.634624102819934
12.638731523808074
12.642838857983701
12.646946105451525
12.651053266316058
12.65516034068165
12.65926732865249
12.663374230332604
12.667481045825836
12.67158777523589
12.675694418666271
12.679800976220353
12.683907448001323
12.688013834112208
12.692120134655886
12.696226349735033
12.700332479452207
12.704438523909776
12.708544483209954
12.712650357454796
12.716756146746171
12.720861851185822
12.724967470875312
12.729073005916035
12.733178456409235
12.737283822455998
12.74138910415724
12.745494301613723
12.74959941492605
12.753704444194662
12.75780938951984
12.76191425100172
12.76601902874025
12.770123722835248
12.774228333386365
12.778332860493085
12.78243730425476
12.786541664770553
12.790645942139498
12.79475013646045
12.798854247832132
12.802958276353088
12.807062222121719
12.811166085236275
12.815269865794836
12.819373563895338
12.823477179635582
12.827580713113171
12.831684164425592
12.835787533670157
12.839890820944051
12.843994026344268
12.848097149967678
12.852200191911006
12.856303152270792
12.860406031143452
12.864508828625246
12.868611544812271
12.872714179800493
12.876816733685711
12.880919206563586
12.885021598529617
12.889123909679164
12.893226140107439
12.897328289909485
12.901430359180225
12.905532348014424
12.90963425650669
12.913736084751486
12.917837832843137
12.921939500875812
12.926041088943535
12.930142597140199
12.934244025559513
12.93834537429508
12.942446643440329
12.946547833088584
12.95064894333296
12.954749974266479
12.958850925982007
12.962951798572252
12.967052592129797
12.971153306747063
12.975253942516343
12.979354499529771
12.983454977879362
12.987555377656955
12.991655698954277
12.995755941862909
12.99985610647427
13.00395619287965
13.008056201170207
13.012156131436939
13.01625598377072
13.020355758262278
13.0244554550022
13.028555074080929
13.032654615588772
13.036754079615909
13.040853466252354
13.044952775588005
13.04905200771261
13.05315116271579
13.057250240687017
13.061349241715629
13.065448165890826
13.06954701330167
13.073645784037094
13.077744478185876
13.081843095836684
13.085941637078024
13.090040101998282
13.094138490685705
13.098236803228401
13.102335039714347
13.10643320023138
13.110531284867214
13.114629293709415
13.118727226845419
13.12282508436253
13.126922866347929
13.131020572888634
13.135118204071565
13.139215759983484
13.14331324071103
13.14741064634071
13.151507976958905
13.15560523265185
13.159702413505652
13.163799519606306
13.16789655103964
13.171993507891385
13.17609039024713
13.18018719819232
13.184283931812292
13.18838059119223
13.19247717641722
13.196573687572185
13.200670124741945
13.20476648801117
13.208862777464422
13.212958993186106
13.217055135260535
13.221151203771871
13.225247198804151
13.229343120441285
13.233438968767063
13.237534743865142
13.241630445819055
13.245726074712207
13.249821630627867
13.253917113649207
13.258012523859229
13.26210786134085
13.266203126176853
13.270298318449868
13.274393438242445
13.278488485636975
13.282583460715733
13.286678363560883
13.290773194254442
13.29486795287832
13.29896263951431
13.303057254244058
13.307151797149105
13.311246268310867
13.315340667810636
13.319434995729585
13.323529252148758
13.327623437149079
13.331717550811351
13.335811593216258
13.339905564444363
13.343999464576113
13.348093293691809
13.35218705187168
13.356280739195784
13.360374355744085
13.364467901596424
13.368561376832522
13.372654781531976
13.376748115774271
13.380841379638783
13.384934573204731
13.38902769655126
13.39312074975738
13.39721373290197
13.4013066460638
13.40539948932154
13.409492262753718
13.413584966438744
13.417677600454939
13.421770164880487
13.425862659793447
13.429955085271793
13.434047441393338
13.438139728235825
13.442231945876847
13.446324094393905
13.450416173864376
13.454508184365515
13.458600125974467
13.462691998768262
13.466783802823828
13.47087553821797
13.474967205027363
13.479058803328595
13.483150333198124
13.487241794712299
13.491333187947356
13.495424512979424
13.499515769884507
13.503606958738512
13.50769807961721
13.511789132596295
13.51588011775131
13.519971035157718
13.524061884890852
13.528152667025953
13.532243381638114
13.53633402880236
13.540424608593586
13.544515121086572
13.548605566355995
13.552695944476419
13.556786255522299
13.560876499567986
13.564966676687707
13.569056786955597
13.573146830445674
13.577236807231854
13.581326717387919
13.585416560987568
13.589506338104405
13.59359604881188
13.597685693183383
13.601775271292157
13.605864783211368
13.609954229014063
13.614043608773171
13.618132922561536
13.622222170451874
13.626311352516806
13.630400468828862
13.634489519460422
13.638578504483817
13.642667423971222
13.646756277994731
13.650845066626333
13.65493378993792
13.65902244800124
13.663111040887983
13.667199568669714
13.671288031417886
13.675376429203865
13.679464762098899
13.68355303017415
13.687641233500644
13.691729372149343
13.695817446191075
13.699905455696582
13.703993400736499
13.708081281381347
13.712169097701578
13.716256849767495
13.720344537649346
13.724432161417234
13.728519721141183
13.732607216891118
13.736694648736854
13.740782016748115
13.744869320994518
13.748956561545558
13.753043738470673
13.757130851839168
13.76121790172026
13.765304888183055
13.769391811296579
13.773478671129746
13.777565467751364
13.781652201230145
13.785738871634711
13.789825479033585
13.793912023495178
13.797998505087817
13.802084923879722
13.806171279939013
13.810257573333711
13.814343804131747
13.81842997240095
13.822516078209068
13.826602121623717
13.830688102712429
13.834774021542664
13.838859878181758
13.84294567269695
13.847031405155397
13.851117075624149
13.855202684170179
13.859288230860328
13.863373715761371
13.86745913893998
13.871544500462726
13.875629800396082
13.879715038806449
13.8838002157601
13.887885331323236
13.891970385561965
13.896055378542277
13.900140310330091
13.90422518099122
13.90830999059139
13.912394739196234
13.916479426871282
13.920564053681977
13.924648619693661
13.928733124971597
13.932817569580946
13.936901953586775
13.940986277054062
13.9450705400477
13.94915474263247
13.953238884873066
13.957322966834113
13.961406988580118
13.965490950175498
13.969574851684605
13.973658693171668
13.977742474700833
13.981826196336167
13.985909858141635
13.989993460181116
13.994077002518402
13.99816048521718
14.002243908341065
14.006327271953563
14.010410576118112
14.01449382089804
14.018577006356596
14.022660132556947
14.026743199562153
14.03082620743519
14.034909156238957
14.038992046036247
14.043074876889783
14.047157648862186
14.051240362015982
14.055323016413618
14.059405612117477
14.063488149189812
14.067570627692804
14.071653047688566
14.075735409239092
14.079817712406319
14.083899957252058
14.08798214383808
14.092064272226034
14.096146342477505
14.100228354653973
14.104310308816835
14.108392205027416
14.11247404334693
14.116555823836544
14.120637546557305
14.124719211570175
14.12880081893605
14.132882368715732
14.136963860969926
14.141045295759284
14.145126673144341
14.149207993185552
14.153289255943301
14.157370461477873
14.16145160984949
14.165532701118268
14.169613735344248
14.173694712587386
14.177775632907554
14.181856496364547
14.185937303018056
14.190018052927725
14.194098746153074
14.198179382753572
14.202259962788583
14.206340486317403
14.210420953399243
14.214501364093222
14.2185817184584
14.222662016553715
14.22674225843806
14.230822444170235
14.234902573808947
14.23898264741284
14.243062665040465
14.247142626750286
14.251222532600709
14.25530238265002
14.259382176956484
14.263461915578217
14.267541598573297
14.271621225999716
14.27570079791538
14.279780314378112
14.283859775445666
14.287939181175703
14.292018531625816
14.2960978268535
14.300177066916202
14.304256251871262
14.30833538177594
14.312414456687439
14.316493476662869
14.320572441759259
14.324651352033571
14.328730207542675
14.332809008343373
14.33688775449239
14.340966446046345
14.345045083061827
14.349123665595299
14.353202193703188
14.357280667441819
14.361359086867438
14.365437452036227
14.369515763004284
14.373594019827621
14.377672222562197
14.381750371263875
14.385828465988443
14.389906506791617
14.393984493729034
14.39806242685626
14.402140306228768
14.40621813190199
14.410295903931233
14.41437362237178
14.418451287278806
14.422528898707407
14.426606456712634
14.430683961349427
14.434761412672675
14.438838810737177
14.442916155597672
14.44699344730882
14.451070685925195
14.455147871501314
14.459225004091603
14.463302083750431
14.467379110532065
14.47145608449073
14.475533005680576
14.479609874155644
14.483686689969925
14.487763453177356
14.491840163831762
14.495916821986915
14.499993427696529
14.504069981014208
14.508146481993526
14.51222293068793
14.516299327150856
14.520375671435618
14.524451963595487
14.528528203683658
14.532604391753237
14.536680527857266
14.540756612048739
14.544832644380532
14.5489086249055
14.552984553676374
14.557060430745864
14.56113625616658
14.565212029991056
14.56928775227178
14.573363423061148
14.577439042411493
14.581514610375082
14.58559012700409
14.589665592350652
14.593741006466818
14.597816369404564
14.601891681215795
14.605966941952355
14.610042151666025
14.614117310408494
14.618192418231397
14.622267475186284
14.626342481324661
14.630417436697948
14.634492341357497
14.638567195354595
14.642641998740451
14.64671675156621
14.650791453882974
14.654866105741728
14.65894070719342
14.663015258288926
14.667089759079053
14.671164209614533
14.675238609946033
14.679312960124161
14.683387260199456
14.68746151022236
14.691535710243285
14.695609860312565
14.69968396048047
14.703758010797175
14.707832011312822
14.711905962077468
14.715979863141124
14.720053714553702
14.724127516365057
14.728201268625014
14.732274971383271
14.7363486246895
14.740422228593307
14.744495783144224
14.748569288391689
14.75264274438513
14.756716151173878
14.760789508807175
14.764862817334247
14.768936076804227
14.773009287266179
14.777082448769098
14.781155561361953
14.7852286250936
14.789301640012841
14.793374606168454
14.797447523609087
14.801520392383376
14.805593212539872
14.809665984127042
14.813738707193343
14.817811381787108
14.821884007956651
14.825956585750191
14.830029115215908
14.834101596401881
14.838174029356173
14.842246414126768
14.846318750761544
14.850391039308393
14.854463279815066
14.858535472329315
14.862607616898794
14.86667971357109
14.870751762393738
14.874823763414224
14.87889571667995
14.882967622238265
14.887039480136457
14.891111290421735
14.895183053141283
14.899254768342184
14.903326436071477
14.907398056376133
14.911469629303074
14.915541154899152
14.919612633211148
14.923684064285794
14.927755448169759
14.93182678490964
14.935898074552005
14.93996931714331
14.944040512729986
14.948111661358416
14.952182763074871
14.956253817925601
14.960324825956805
14.964395787214562
14.96846670174497
14.97253756959401
14.976608390807625
14.980679165431685
14.984749893512017
14.988820575094387
14.992891210224489
14.996961798947945
15.001032341310353
15.005102837357224
15.009173287134026
15.013243690686156
15.017314048058953
15.021384359297718
15.025454624447653
15.029524843553927
15.033595016661668
15.037665143815897
15.041735225061617
15.04580526044375
15.049875250007176
15.05394519379671
15.058015091857111
15.06208494423306
15.066154750969213
15.070224512110132
15.074294227700355
15.078363897784358
15.082433522406534
15.086503101611243
15.090572635442756
15.094642123945334
15.098711567163148
15.10278096514031
15.106850317920902
15.110919625548911
15.114988888068304
15.119058105522956
15.12312727795673
15.127196405413386
15.131265487936647


==> rand_single_machine.dat <==
1.689890091890494
1.6918194858746427
1.6933015410337993
1.694552033202812
1.695654541751515
1.696651931473727
1.6975696661426034
1.6984243368921836
1.6992274680168535
1.6999874503239085
1.7007106182242366
1.7014018929476113
1.7020651881076876
1.702703676861924
1.70331997435902
1.7039162661595213
1.7044944009848053
1.7050559592056378
1.7056023044030018
1.7061346228502317
1.706653954204688
1.7071612156889102
1.7076572213736192
1.7081426977232654
1.708618296253121
1.7090846039279843
1.7095421517763119
1.7099914220804076
1.7104328544201994
1.7108668507864104
1.7112937799324746
1.7117139810993105
1.7121277672199944
1.71253542769043
1.7129372307757715
1.713333425709457
1.7137242445315377
1.7141099037048078
1.7144906055407114
1.7148665394616938
1.7152378831223603
1.7156048034082727
1.715967457328329
1.7163259928142551
1.7166805494387654
1.7170312590622812
1.7173782464167022
1.717721629633567
1.7180615207229373
1.718398026008518
1.7187312465237972
1.7190612783733958
1.7193882130632903
1.7197121378031208
1.7200331357834164
1.7203512864302395
1.7206666656394511
1.7209793459925624
1.7212893969559024
1.7215968850646624
1.7219018740931884
1.7222044252127595
1.7225045971379633
1.7228024462626488
1.7230980267863627
1.72339139083206
1.723682588555821
1.7239716682492228
1.7242586764349643
1.7245436579562727
1.7248266560605827
1.7251077124779326
1.7253868674944752
1.7256641600214728
1.7259396276601089
1.7262133067624261
1.726485232488666
1.7267554388612678
1.7270239588157636
1.7272908242487799
1.7275560660633529
1.7278197142117273
1.7280817977358183
1.7283423448054833
1.7286013827547517
1.7288589381161388
1.729115036653175
1.7293697033912498
1.7296229626468898
1.7298748380555542
1.7301253525980511
1.730374528625645
1.7306223878839413
1.7308689515356215
1.7311142401820885
1.731358273884089
1.7316010721813766
1.7318426541114615
1.7320830382274992
1.7323222426153733
1.7325602849100088
1.73279718231096
1.7330329515973102
1.7332676091419308
1.733501170925112
1.7337336525476228
1.733965069243208
1.7341954358905687
1.7344247670248398
1.734653076848597
1.7348803792424132
1.735106687774989
1.7353320157128755
1.7355563760298147
1.7357797814157059
1.7360022442852268
1.7362237767861202
1.7364443908071592
1.7366640979858152
1.736882909715631
1.7371008371533208
1.7373178912256053
1.7375340826358
1.7377494218701517
1.7379639192039598
1.7381775847074667
1.7383904282515443
1.7386024595131757
1.738813687980746
1.739024122959152
1.7392337735747292
1.739442648780014
1.7396507573583437
1.7398581079283013
1.7400647089480068
1.7402705687192732
1.7404756953916205
1.740680096966157
1.7408837812993398
1.741086756106606
1.7412890289658962
1.7414906073210572
1.7416914984851442
1.7418917096436133
1.7420912478574198
1.742290120066016
1.7424883330902614
1.7426858936352372
1.7428828082929821
1.7430790835451446
1.7432747257655499
1.7434697412226985
1.7436641360821847
1.7438579164090495
1.7440510881700586
1.7442436572359201
1.7444356293834353
1.7446270102975876
1.7448178055735757
1.745008020718784
1.7451976611547013
1.7453867322187855
1.7455752391662753
1.7457631871719532
1.7459505813318597
1.746137426664961
1.7463237281147714
1.7465094905509317
1.7466947187707464
1.7468794175006783
1.7470635913978068
1.7472472450512435
1.7474303829835138
1.7476130096519042
1.7477951294497678
1.7479767467078058
1.7481578656953087
1.7483384906213697
1.7485186256360663
1.7486982748316118
1.748877442243482
1.7490561318515052
1.749234347580935
1.7494120933034925
1.7495893728383798
1.749766189953276
1.749942548365302
1.7501184517419672
1.7502939037020924
1.7504689078167088
1.7506434676099367
1.7508175865598452
1.7509912680992903
1.7511645156167321
1.7513373324570372
1.7515097219222577
1.7516816872723961
1.75185323172615
1.7520243584616435
1.7521950706171365
1.7523653712917246
1.7525352635460183
1.7527047504028097
1.7528738348477224
1.7530425198298496
1.7532108082623767
1.7533787030231904
1.7535462069554746
1.7537133228682942
1.7538800535371633
1.7540464017046082
1.7542123700807097
1.7543779613436394
1.7545431781401835
1.754708023086256
1.7548724987673996
1.755036607739278
1.7552003525281554
1.755363735631371
1.7555267595177981
1.7556894266282972
1.7558517393761595
1.7560137001475398
1.756175311301883
1.7563365751723419
1.7564974940661817
1.7566580702651857
1.7568183060260427
1.756978203580736
1.757137765136917
1.7572969928782782
1.7574558889649121
1.7576144555336712
1.7577726946985126
1.7579306085508422
1.7580881991598498
1.7582454685728375
1.758402418815545
1.7585590518924616
1.7587153697871423
1.7588713744625077
1.7590270678611493
1.7591824519056165
1.7593375284987096
1.7594922995237607
1.7596467668449134
1.7598009323073924
1.759954797737774
1.760108364944248
1.7602616357168752
1.7604146118278423
1.7605672950317095
1.7607196870656556
1.7608717896497188
1.761023604487031
1.7611751332640515
1.7613263776507933
1.761477339301047
1.761628019852601
1.761778420927458
1.7619285441320462
1.7620783910574276
1.7622279632795048
1.762377262359221
1.7625262898427594
1.762675047261735
1.7628235361333906
1.762971757960781
1.7631197142329613
1.763267406425164
1.7634148359989854
1.763562004402553
1.7637089130707064
1.7638555634251625
1.7640019568746839
1.7641480948152448
1.7642939786301919
1.7644396096904054
1.7645849893544518
1.7647301189687443
1.7648749998676885
1.7650196333738366
1.76516402079803
1.7653081634395482
1.7654520625862489
1.7655957195147058
1.7657391354903533
1.7658823117676143
1.7660252495900401
1.7661679501904382
1.7663104147910027
1.7664526446034428
1.7665946408291093
1.7667364046591119
1.7668779372744507
1.7670192398461286
1.7671603135352711
1.7673011594932455
1.7674417788617713
1.7675821727730354
1.7677223423498019
1.7678622887055244
1.7680020129444505
1.7681415161617275
1.7682807994435115
1.768419863867066
1.7685587105008662
1.7686973404046977
1.7688357546297557
1.7689739542187422
1.7691119402059612
1.7692497136174143
1.769387275470892
1.769524626776068
1.7696617685345863
1.7697987017401533
1.7699354273786243
1.7700719464280894
1.7702082598589595
1.7703443686340528
1.7704802737086731
1.7706159760306945
1.7707514765406434
1.770886776171775
1.7710218758501528
1.7711567764947271
1.7712914790174101
1.7714259843231521
1.771560293310014
1.7716944068692428
1.7718283258853424
1.7719620512361443
1.7720955837928796
1.772228924420247
1.7723620739764816
1.772495033313423
1.7726278032765783
1.7727603847051951
1.7728927784323179
1.7730249852848594
1.7731570060836566
1.7732888416435395
1.7734204927733885
1.7735519602761962
1.7736832449491273
1.773814347583578
1.7739452689652337
1.7740760098741264
1.7742065710846924
1.774336953365828
1.7744671574809439
1.7745971841880213
1.7747270342396646
1.774856708383156
1.7749862073605072
1.7751155319085097
1.7752446827587902
1.7753736606378583
1.7755024662671546
1.775631100363106
1.7757595636371675
1.7758878567958754
1.7760159805408935
1.776143935569058
1.7762717225724276
1.776399342238325
1.7765267952493855
1.7766540822836003
1.7767812040143605
1.7769081611105018
1.7770349542363448
1.7771615840517423
1.777288051212116
1.7774143563685019
1.7775405001675895
1.7776664832517626
1.7777923062591396
1.7779179698236132
1.778043474574889
1.7781688211385243
1.778294010135966
1.7784190421845905
1.7785439178977365
1.7786686378847456
1.778793202750999
1.77891761309795
1.7790418695231625
1.7791659726203446
1.7792899229793857
1.779413721186387
1.7795373678237003
1.7796608634699558
1.7797842087001003
1.7799074040854284
1.7800304501936113
1.7801533475887372
1.7802760968313343
1.7803986984784055
1.7805211530834621
1.780643461196549
1.7807656233642806
1.780887640129866
1.781009512033141
1.7811312396105983
1.781252823395413
1.7813742639174754
1.7814955617034158
1.781616717276635
1.7817377311573295
1.7818586038625224
1.7819793359060867
1.7820999277987744
1.782220380048242
1.7823406931590784
1.7824608676328286
1.782580903968019
1.7827008026601865
1.7828205642018993
1.7829401890827845
1.7830596777895513
1.7831790308060151
1.783298248613123
1.783417331688977
1.7835362805088557
1.7836550955452404
1.7837737772678364
1.783892326143596
1.7840107426367413
1.7841290272087869
1.7842471803185602
1.7843652024222263
1.7844830939733078
1.7846008554227035
1.7847184872187154
1.7848359898070656
1.7849533636309176
1.7850706091308974
1.785187726745114
1.7853047169091787
1.785421580056226
1.7855383166169307
1.7856549270195328
1.7857714116898507
1.7858877710513035
1.78600400552493
1.7861201155294064
1.7862361014810655
1.7863519637939138
1.7864677028796516
1.7865833191476903
1.7866988130051684
1.7868141848569716
1.7869294351057485
1.787044564151929
1.7871595723937426
1.7872744602272297
1.7873892280462655
1.787503876242573
1.787618405205739
1.7877328153232315
1.787847106980416
1.7879612805605705
1.788075336444902
1.7881892750125616
1.7883030966406608
1.7884168017042859
1.788530390576514
1.7886438636284279
1.7887572212291296
1.7888704637457575
1.7889835915434995
1.7890966049856072
1.7892095044334118
1.7893222902463368
1.7894349627819115
1.7895475223957882
1.7896599694417517
1.789772304271737
1.789884527235839
1.789996638682329
1.7901086389576666
1.7902205284065138
1.7903323073717456
1.7904439761944668
1.7905555352140217
1.790666984768007
1.7907783251922866
1.7908895568210017
1.791000679986584
1.7911116950197692
1.7912226022496056
1.7913334020034704
1.7914440946070789
1.7915546803844973
1.7916651596581525
1.7917755327488465
1.7918857999757676
1.7919959616564984
1.7921060181070314
1.7922159696417768
1.7923258165735745
1.792435559213708
1.7925451978719096
1.792654732856376
1.792764164473778
1.7928734930292676
1.7929827188264937
1.7930918421676092
1.7932008633532817
1.7933097826827045
1.7934186004536068
1.793527316962261
1.7936359325034976
1.793744447370711
1.7938528618558705
1.7939611762495296
1.794069390840837
1.7941775059175447
1.7942855217660179
1.7943934386712441
1.7945012569168428
1.7946089767850748
1.79471659855685
1.7948241225117378
1.7949315489279751
1.7950388780824775
1.7951461102508444
1.795253245707371
1.7953602847250536
1.7954672275756025
1.7955740745294464
1.7956808258557433
1.7957874818223882
1.795894042696021
1.7960005087420348
1.7961068802245848
1.7962131574065956
1.7963193405497702
1.7964254299145952
1.796531425760353
1.7966373283451262
1.7967431379258056
1.796848854758101
1.7969544790965448
1.797060011194501
1.7971654513041742
1.7972707996766153
1.7973760565617298
1.7974812222082845
1.7975862968639142
1.7976912807751309
1.797796174187329
1.797900977344793
1.7980056904907045
1.7981103138671504
1.7982148477151272
1.7983192922745506
1.798423647784259
1.7985279144820245
1.7986320926045567
1.7987361823875085
1.7988401840654862
1.7989440978720528
1.7990479240397352
1.7991516628000328
1.79925531438342
1.7993588790193562
1.79946235693629
1.7995657483616654
1.7996690535219293
1.7997722726425374
1.7998754059479567
1.7999784536616787
1.8000814160062182
1.800184293203123
1.8002870854729798
1.8003897930354178
1.800492416109118
1.8005949549118148
1.8006974096603048
1.8007997805704514
1.800902067857191
1.801004271734537
1.8011063924155868
1.8012084301125273
1.8013103850366394
1.801412257398304
1.8015140474070073
1.8016157552713472
1.8017173811990355
1.801818925396906
1.8019203880709198
1.8020217694261675
1.8021230696668784
1.8022242889964224
1.802325427617316
1.8024264857312273
1.8025274635389819
1.8026283612405662
1.802729179035135
1.802829917121012
1.8029305756956981
1.803031154955875
1.803131655097411
1.803232076315365
1.8033324188039894
1.8034326827567366
1.803532868366266
1.8036329758244434
1.8037330053223475
1.8038329570502778
1.8039328311977543
1.8040326279535244
1.8041323475055675
1.8042319900410977
1.8043315557465698
1.8044310448076821
1.8045304574093834
1.804629793735874
1.8047290539706116
1.8048282382963143
1.804927346894968
1.8050263799478268
1.805125337635418
1.8052242201375481
1.8053230276333037
1.8054217603010583
1.8055204183184759
1.805619001862513
1.8057175111094241
1.8058159462347658
1.8059143074133996
1.8060125948194976
1.806110808626543
1.806208949007337
1.8063070161340025
1.806405010177984
1.8065029313100576
1.806600779700329
1.8066985555182389
1.8067962589325695
1.806893890111443
1.8069914492223302
1.80708893643205
1.807186351906776
1.8072836958120375
1.8073809683127253
1.8074781695730926
1.8075752997567607
1.807672359026723
1.8077693475453438
1.8078662654743667
1.8079631129749163
1.8080598902075005
1.8081565973320153
1.808253234507746
1.8083498018933732
1.8084462996469743
1.8085427279260258
1.8086390868874096
1.8087353766874126
1.8088315974817322
1.8089277494254785
1.8090238326731785
1.8091198473787764
1.8092157936956408
1.8093116717765632
1.8094074817737646
1.8095032238388977
1.8095988981230482
1.8096945047767385
1.809790043949933
1.8098855157920368
1.809980920451903
1.8100762580778316
1.8101715288175748
1.8102667328183395
1.8103618702267896
1.8104569411890492
1.8105519458507047
1.8106468843568084
1.8107417568518813
1.8108365634799148
1.8109313043843738
1.8110259797082016
1.8111205895938172
1.8112151341831249
1.8113096136175109
1.8114040280378498
1.8114983775845048
1.811592662397333
1.8116868826156836
1.811781038378406
1.811875129823847
1.8119691570898584
1.8120631203137942
1.8121570196325176
1.812250855182401
1.8123446270993289
1.8124383355187013
1.8125319805754347
1.8126255624039649
1.8127190811382512
1.8128125369117751
1.8129059298575467
1.8129992601081044
1.813092527795518
1.8131857330513907
1.813278876006862
1.8133719567926105
1.813464975538853
1.8135579323753523
1.8136508274314143
1.8137436608358926
1.81383643271719
1.813929143203262
1.8140217924216167
1.8141143804993196
1.814206907562994
1.8142993737388236
1.8143917791525537
1.8144841239294962
1.814576408194528
1.8146686320720953
1.814760795686217
1.8148528991604818
1.8149449426180557
1.8150369261816819
1.8151288499736817
1.815220714115958
1.8153125187299974
1.815404263936871
1.8154959498572367
1.8155875766113434
1.815679144319029
1.8157706530997244
1.8158621030724578
1.8159534943558513
1.8160448270681275
1.816136101327111
1.8162273172502252
1.8163184749545018
1.8164095745565763
1.8165006161726935
1.8165915999187079
1.8166825259100858
1.8167733942619075
1.8168642050888684
1.8169549585052809
1.8170456546250766
1.81713629356181
1.8172268754286542
1.8173174003384096
1.8174078684035027
1.817498279735986
1.817588634447543
1.8176789326494878
1.8177691744527682
1.8178593599679647
1.817949489305298
1.818039562574623
1.8181295798854353
1.8182195413468736
1.8183094470677181
1.8183992971563918
1.8184890917209684
1.8185788308691655
1.8186685147083521
1.8187581433455473
1.8188477168874237
1.8189372354403077
1.8190266991101818
1.8191161080026843
1.8192054622231149
1.8192947618764324
1.8193840070672573
1.8194731978998737
1.8195623344782312
1.8196514169059457
1.8197404452863015
1.8198294197222509
1.8199183403164194
1.8200072071711026
1.8200960203882728
1.8201847800695736
1.8202734863163308
1.8203621392295433
1.820450738909893
1.8205392854577416
1.8206277789731329
1.8207162195557962
1.8208046073051447
1.820892942320278
1.8209812246999864
1.821069454542746
1.8211576319467264
1.8212457570097884
1.821333829829486
1.8214218505030688
1.821509819127483
1.821597735799371
1.8216856006150746
1.8217734136706365
1.8218611750618001
1.8219488848840115
1.8220365432324206
1.8221241502018846
1.8222117058869647
1.8222992103819324
1.822386663780766
1.8224740661771561
1.8225614176645035
1.8226487183359241
1.8227359682842454
1.822823167602012
1.8229103163814833
1.822997414714639
1.823084462693176
1.823171460408512
1.8232584079517857
1.823345305413859
1.8234321528853175
1.8235189504564717
1.823605698217357
1.8236923962577378
1.823779044667107
1.8238656435346856
1.8239521929494265
1.8240386930000132
1.8241251437748647
1.8242115453621306
1.8242978978496995
1.8243842013251927
1.824470455875973
1.8245566615891375
1.8246428185515262
1.8247289268497182
1.8248149865700356
1.8249009977985415
1.8249869606210445
1.825072875123099
1.8251587413900037
1.8252445595068043
1.8253303295582972
1.8254160516290256
1.825501725803284
1.8255873521651182
1.825672930798326
1.8257584617864584
1.8258439452128221
1.8259293811604778
1.8260147697122433
1.8261001109506927
1.8261854049581607
1.8262706518167389
1.8263558516082816
1.8264410044144024
1.826526110316478
1.8266111693956486
1.8266961817328196
1.8267811474086588
1.8268660665036025
1.826950939097855
1.8270357652713856
1.8271205451039338
1.8272052786750108
1.8272899660638968
1.8273746073496433
1.827459202611077
1.8275437519267956
1.8276282553751733
1.8277127130343578
1.8277971249822744
1.8278814912966257
1.8279658120548916
1.8280500873343326
1.8281343172119873
1.8282185017646757
1.8283026410689993
1.828386735201343
1.8284707842378738
1.8285547882545439
1.8286387473270898
1.8287226615310352
1.8288065309416885
1.8288903556341474
1.8289741356832985
1.8290578711638157
1.8291415621501645
1.8292252087166014
1.829308810937174
1.8293923688857219
1.8294758826358806
1.8295593522610771
1.8296427778345346
1.8297261594292724
1.8298094971181065
1.8298927909736482
1.8299760410683101
1.8300592474743023
1.8301424102636341
1.8302255295081156
1.8303086052793598
1.8303916376487799
1.8304746266875926
1.8305575724668175
1.8306404750572804
1.8307233345296108
1.8308061509542437
1.830888924401422
1.8309716549411963
1.8310543426434223
1.8311369875777674
1.831219589813709
1.8313021494205313
1.831384666467334
1.8314671410230252
1.8315495731563263
1.8316319629357731
1.8317143104297138
1.8317966157063115
1.8318788788335456
1.8319610998792104
1.8320432789109171
1.832125415996095
1.83220751120199
1.8322895645956678
1.8323715762440145
1.8324535462137348
1.8325354745713545
1.8326173613832202
1.8326992067155037
1.832781010634195
1.8328627732051117
1.8329444944938937
1.8330261745660046
1.8331078134867365
1.8331894113212042
1.833270968134352
1.8333524839909505
1.8334339589555975
1.833515393092721
1.8335967864665774
1.833678139141254
1.8337594511806667
1.833840722648565
1.8339219536085276
1.8340031441239693
1.8340842942581337
1.834165404074102
1.8342464736347868
1.8343275030029376
1.8344084922411372
1.8344894414118067
1.8345703505772035
1.8346512197994214
1.8347320491403925
1.8348128386618874
1.8348935884255169
1.8349742984927286
1.8350549689248141
1.8351355997829026
1.8352161911279667
1.8352967430208211
1.835377255522121
1.835457728692367
1.8355381625919016
1.8356185572809136
1.8356989128194356
1.8357792292673443
1.8358595066843648
1.8359397451300667
1.8360199446638679
1.8361001053450323
1.836180227232675
1.8362603103857564
1.836340354863089
1.836420360723333
1.8365003280249985
1.83658025682645
1.836660147185899
1.8367399991614115
1.836819812810906
1.8368995881921526
1.8369793253627762
1.8370590243802545
1.837138685301921
1.8372183081849633
1.8372978930864245
1.837377440063205
1.83745694917206
1.8375364204696032
1.837615854012305
1.8376952498564947
1.8377746080583601
1.8378539286739461
1.837933211759161
1.8380124573697691
1.8380916655613986
1.8381708363895355
1.838249950130814
1.8383289870989978
1.8384079474050097
1.8384868311595617
1.838565638473153
1.8386443694560732
1.8387230242183996
1.8388016028700016
1.8388801055205368
1.8389585322794548
1.839036883255996
1.8391151585591938
1.8391933582978737
1.8392714825806535
1.8393495315159445
1.8394275052119526
1.839505403776677
1.8395832273179122
1.8396609759432494
1.8397386497600725
1.839816248875565
1.839893773396705
1.8399712234302683
1.8400485990828295
1.8401259004607597
1.8402031276702298
1.84028028081721
1.8403573600074696
1.840434365346578
1.8405112969399051
1.840588154892622
1.840664939309702
1.840741650295918
1.8408182879558486
1.840894852393873
1.840971343714174
1.841047762020739
1.8411241074173597
1.8412003800076304
1.841276579894954
1.8413527071825369
1.8414287619733904
1.8415047443703358
1.8415806544759983
1.8416564923928118
1.8417322582230191
1.841807952068668
1.841883574031619
1.8419591242135394
1.8420346027159078
1.8421100096400105
1.8421853450869459
1.842260609157624
1.8423358019527654
1.842410923572902
1.8424859741183792
1.8425609536893541
1.8426358623857986
1.8427107003074958
1.842785467554044
1.8428601642248568
1.8429347904191613
1.8430093462360007
1.8430838317742335
1.8431582471325358
1.8432325924093966
1.8433068677031268
1.8433810731118512
1.8434552087335143
1.843529274665877
1.843603271006521
1.8436771978528466
1.8437510553020724
1.8438248434512372
1.8438985623972015
1.843972212236646
1.8440457930660716
1.8441193049818025
1.844192748079983
1.8442661224565806
1.8443394282073866
1.8444126654280142
1.8444858342139006
1.8445589346603073
1.8446319668623201
1.8447049309148493
1.8447778269126305
1.8448506549502262
1.8449234151220228
1.8449961075222352
1.845068732244902
1.8451412893838945
1.8452137790329048
1.8452862012854585
1.845358556234907
1.8454308439744316
1.8455030645970416
1.8455752181955765
1.8456473048627058
1.845719324690929
1.8457912777725773
1.8458631641998118
1.8459349840646266
1.846006737458845
1.8460784244741246
1.8461500452019566
1.8462215997336626
1.8462930881603992
1.846364510573157
1.8464358670627594
1.8465071577198655
1.846578382634969
1.8466495418983988
1.8467206356003196
1.8467916638307313
1.8468626266794717
1.8469335242362133
1.8470043565904684
1.8470751238315843
1.8471458260487466
1.8472164633309816
1.8472870357671507
1.8473575434459564
1.8474279864559402
1.847498364885482
1.8475686788228034
1.8476389283559655
1.8477091135728712
1.8477792345612616
1.847849291408724
1.8479192842026826
1.8479892130304076
1.8480590779790091
1.848128879135442
1.8481986165865025
1.8482682904188323
1.848337900718917
1.848407447573083
1.848476931067506
1.8485463512882048
1.8486157083210428
1.8486850022517296
1.8487542331658204
1.8488234011487192
1.8488925062856723
1.848961548661777
1.8490305283619755
1.8490994454710594
1.8491683000736678
1.8492370922542873
1.8493058220972545
1.8493744896867539
1.8494430951068201
1.8495116384413388
1.8495801197740427
1.8496485391885171
1.8497168967681978
1.849785192596371
1.8498534267561753
1.8499215993305986
1.8499897104024852
1.8500577600545272
1.850125748369273
1.850193675429121
1.8502615413163264
1.8503293461129942
1.8503970899010855
1.8504647727624164
1.8505323947786576
1.8505999560313322
1.850667456601821
1.8507348965713608
1.8508022760210414
1.8508695950318135
1.8509368536844786
1.8510040520597006
1.851071190237997
1.8511382682997435
1.851205286325175
1.8512722443943832
1.8513391425873185
1.851405980983791
1.8514727596634675
1.8515394787058774
1.851606138190407
1.8516727381963043
1.851739278802676
1.8518057600884914
1.8518721821325796
1.851938545013632
1.8520048488101981
1.8520710936006934
1.8521372794633932
1.8522034064764363
1.8522694747178228
1.8523354842654172
1.8524014351969473
1.8524673275900043
1.852533161522041
1.8525989370703795
1.8526646543122012
1.8527303133245558
1.8527959141843557
1.8528614569683803
1.852926941753275
1.8529923686155483
1.8530577376315789
1.8531230488776096
1.8531883024297504
1.853253498363979
1.8533186367561398
1.853383717681945
1.8534487412169764
1.8535137074366814
1.8535786164163772
1.8536434682312515
1.8537082629563575
1.8537730006666224
1.8538376814368385
1.8539023053416708
1.8539668724556542
1.854031382853194
1.8540958366085665
1.854160233795918
1.8542245744892667
1.8542888587625037
1.8543530866893914
1.8544172583435632
1.8544813737985266
1.8545454331276598
1.854609436404217
1.8546733837013227
1.8547372750919777
1.8548011106490536
1.8548648904452991
1.8549286145533361
1.85499228304566
1.8550558959946435
1.8551194534725308
1.8551829555514463
1.8552464023033872
1.8553097938002256
1.8553731301137146
1.8554364113154782
1.85549963747702
1.8555628086697213
1.8556259249648392
1.8556889864335095
1.855751993146744
1.8558149451754355
1.855877842590352
1.855940685462142
1.8560034738613338
1.8560662078583319
1.8561288875234236
1.856191512926772
1.856254084138424
1.8563166012283037
1.8563790642662172
1.8564414733218504
1.856503828464772
1.856566129764429
1.8566283772901504
1.8566905711111503
1.8567527112965205
1.8568147979152365
1.8568768310361576
1.8569388107280238
1.8570007370594577
1.8570626100989678
1.8571244299149439
1.8571861965756589
1.8572479101492723
1.8573095707038245
1.8573711783072433
1.857432733027339
1.8574942349318073
1.8575556840882295
1.8576170805640713
1.8576784244266873
1.8577397157433122
1.857800954581072
1.857862141006976
1.8579232750879224
1.857984356890694
1.8580453864819617
1.8581063639282829
1.8581672892961039
1.858228162651759
1.8582889840614676
1.8583497535913414
1.8584104713073768
1.85847113727546
1.8585317515613684
1.858592314230767
1.8586528253492092
1.8587132849821384
1.8587736931948893
1.858834050052685
1.858894355620641
1.8589546099637602
1.8590148131469402
1.8590749652349658
1.8591350662925146
1.859195116384157
1.8592551155743535
1.8593150639274567
1.8593749615077115
1.8594348083792553
1.8594946046061176
1.8595543502522225
1.859614045381385
1.8596736900573132
1.8597332843436094
1.8597928283037723
1.8598523220011898
1.8599117654991462
1.8599711588608212
1.860030502149288
1.8600897954275135
1.860149038758361
1.860208232204588
1.8602673758288502
1.8603264696936965
1.8603855138615701
1.8604445083948147
1.8605034533556675
1.8605623488062608
1.860621194808628
1.8606799914246948
1.8607387387162886
1.86079743674513
1.8608560855728395
1.8609146852609353
1.860973235870833
1.8610317374638465
1.8610901901011883
1.861148593843969
1.8612069487532001
1.86126525488979
1.8613235123145455
1.8613817210881771
1.8614398812712905
1.8614979929243933
1.8615560561078932
1.8616140708820978
1.8616720373072146
1.8617299554433533
1.861787825350525
1.8618456470886375
1.861903420717507
1.8619611462968453
1.8620188238862663
1.8620764535452898
1.862134035333335
1.862191569309724
1.862249055533679
1.8623064940643297
1.8623638849607054
1.8624212282817392
1.8624785240862667
1.8625357724330294
1.8625929733806694
1.8626501269877356
1.8627072333126793
1.8627642924138557
1.8628213043495268
1.8628782691778567
1.862935186956915
1.8629920577446781
1.8630488815990254
1.863105658577743
1.863162388738522
1.863219072138961
1.8632757088365617
1.8633322988887344
1.863388842352796
1.8634453392859673
1.8635017897453787
1.8635581937880665
1.8636145514709752
1.8636708628509524
1.8637271279847605
1.8637833469290626
1.8638395197404345
1.8638956464753567
1.8639517271902224
1.8640077619413287
1.8640637507848827
1.864119693777002
1.8641755909737099
1.864231442430944
1.8642872482045474
1.8643430083502726
1.8643987229237835
1.8644543919806542
1.864510015576367
1.8645655937663168
1.8646211266058064
1.864676614150052
1.8647320564541787
1.8647874535732227
1.8648428055621342
1.8648981124757686
1.8649533743688997
1.8650085912962089
1.8650637633122913
1.8651188904716545
1.865173972828714
1.8652290104378038
1.865284003353168
1.8653389516289618
1.865393855319255
1.8654487144780312
1.8655035291591857
1.8655582994165285
1.8656130253037828
1.8656677068745848
1.8657223441824862
1.8657769372809532
1.865831486223363
1.865885991063011
1.8659404518531062
1.8659948686467707
1.8660492414970453
1.8661035704568816
1.8661578555791505
1.8662120969166351
1.8662662945220374
1.8663204484479718
1.8663745587469716
1.8664286254714852
1.8664826486738766
1.8665366284064266
1.8665905647213363
1.8666444576707177
1.8666983073066035
1.866752113680942
1.866805876845602
1.8668595968523645
1.8669132737529321
1.866966907598926
1.867020498441881
1.8670740463332538
1.8671275513244188
1.8671810134666673
1.8672344328112116
1.867287809409181
1.8673411433116247
1.8673944345695097
1.8674476832337241
1.867500889355075
1.867554052984287
1.867607174172007
1.8676602529688022
1.8677132894251578
1.867766283591479
1.8678192355180938
1.867872145255249
1.867925012853112
1.867977838361774
1.868030621831241
1.8680833633114466
1.8681360628522414
1.8681887205034031
1.868241336314622
1.8682939103355176
1.8683464426156298
1.8683989332044182
1.8684513821512674
1.8685037895054828
1.8685561553162935
1.8686084796328495
1.8686607625042257
1.868713003979418
1.8687652041073473
1.8688173629368579
1.868869480516715
1.8689215568956095
1.8689735921221562
1.8690255862448921
1.86907753931228
1.8691294513727073
1.8691813224744833
1.8692331526658434
1.869284941994947
1.8693366905098807
1.8693883982586517
1.8694400652891954
1.8694916916493711
1.8695432773869651
1.8695948225496875
1.8696463271851744
1.8696977913409882
1.8697492150646164
1.8698005984034745
1.8698519414049009
1.8699032441161638
1.869954506584456
1.8700057288568974
1.8700569109805347
1.8701080530023417
1.870159154969219
1.8702102169279937
1.870261238925423
1.8703122210081882
1.8703631632228996
1.8704140656160961
1.8704649282342447
1.8705157511237371
1.870566534330898
1.8706172779019767
1.8706679818831526
1.8707186463205336
1.8707692712601571
1.8708198567479877
1.8708704028299192
1.8709209095517774
1.8709713769593121
1.871021805098208
1.8710721940140769
1.8711225437524588
1.8711728543588264
1.8712231258785796
1.8712733583570527
1.8713235518395046
1.871373706371129
1.8714238219970478
1.8714738987623154
1.8715239367119132
1.8715739358907584
1.8716238963436964
1.8716738181155042
1.8717237012508894
1.8717735457944924
1.8718233517908855
1.871873119284571
1.8719228483199841
1.87197253894149
1.8720221911933907
1.8720718051199137
1.8721213807652244
1.8721709181734196
1.8722204173885253
1.8722698784545055
1.8723193014152533
1.8723686863145943
1.8724180331962912
1.8724673421040352
1.8725166130814537
1.8725658461721078
1.8726150414194902
1.8726641988670287
1.8727133185580849
1.8727624005359544
1.8728114448438675
1.8728604515249871
1.8729094206224113
1.8729583521791726
1.8730072462382386
1.873056102842511
1.873104922034828
1.873153703857958
1.8732024483546126
1.8732511555674312
1.8732998255389912
1.8733484583118059
1.8733970539283242
1.8734456124309298
1.8734941338619429
1.8735426182636212
1.8735910656781538
1.8736394761476713
1.873687849714239
1.8737361864198556
1.8737844863064597
1.8738327494159268
1.8738809757900667
1.8739291654706265
1.8739773184992932
1.8740254349176888
1.8740735147673713
1.8741215580898398
1.8741695649265258
1.874217535318804
1.874265469307982
1.8743133669353087
1.87436122824197
1.8744090532690882
1.8744568420577252
1.8745045946488808
1.874552311083495
1.874599991402445
1.8746476356465447
1.8746952438565498
1.8747428160731539
1.8747903523369889
1.8748378526886267
1.8748853171685778
1.8749327458172926
1.8749801386751614
1.8750274957825113
1.8750748171796134
1.8751221029066745
1.8751693530038445
1.875216567511211
1.875263746468804
1.87531088991659
1.8753579978944805
1.875405070442325
1.8754521075999129
1.875499109406976
1.8755460759031857
1.8755930071281544
1.8756399031214364
1.8756867639225259
1.8757335895708596
1.8757803801058146
1.8758271355667109
1.8758738559928063
1.875920541423304
1.8759671918973502
1.8760138074540271
1.8760603881323652
1.8761069339713319
1.8761534450098412
1.876199921286747
1.876246362840845
1.8762927697108758
1.8763391419355198
1.8763854795534023
1.876431782603092
1.876478051123097
1.8765242851518735
1.8765704847278162
1.8766166498892645
1.8766627806745029
1.876708877121759
1.8767549392692005
1.8768009671549428
1.876846960817044
1.8768929202935043
1.8769388456222709
1.876984736841232
1.8770305939882235
1.8770764171010208
1.877122206217349
1.877167961374873
1.877213682611206
1.877259369963904
1.8773050234704667
1.8773506431683429
1.8773962290949213
1.8774417812875406
1.8774872997834793
1.8775327846199648
1.8775782358341697
1.8776236534632114
1.8776690375441536
1.877714388114005
1.8777597052097184
1.8778049888681967
1.8778502391262857
1.8778954560207777
1.8779406395884113
1.8779857898658727
1.8780309068897938
1.8780759906967508
1.8781210413232685
1.878166058805819
1.8782110431808208
1.8782559944846375
1.8783009127535824
1.8783457980239142
1.8783906503318386
1.878435469713508
1.878480256205024
1.8785250098424346
1.878569730661738
1.8786144186988745
1.878659073989735
1.878703696570161
1.878748286475938
1.8787928437427999
1.878837368406431
1.878881860502462
1.8789263200664739
1.8789707471339923
1.8790151417404948
1.8790595039214064
1.8791038337121007
1.8791481311478984
1.8791923962640737
1.8792366290958447
1.8792808296783812
1.8793249980468025
1.879369134236175
1.8794132382815159
1.8794573102177914
1.8795013500799174
1.8795453579027606
1.879589333721135
1.8796332775698052
1.8796771894834854
1.8797210694968416
1.8797649176444882
1.8798087339609895
1.8798525184808605
1.8798962712385683
1.879939992268527
1.8799836816051019
1.8800273392826121
1.8800709653353243
1.8801145597974553
1.8801581227031772
1.8802016540866076
1.8802451539818177
1.8802886224228303
1.8803320594436188
1.880375465078107
1.8804188393601722
1.8804621823236407
1.8805054940022918
1.8805487744298552
1.8805920236400149
1.8806352416664036
1.8806784285426075
1.8807215843021654
1.880764708978567
1.8808078026052535
1.8808508652156202
1.8808938968430127
1.8809368975207317
1.8809798672820282
1.8810228061601046
1.881065714188118
1.8811085913991807
1.8811514378263525
1.8811942535026485
1.881237038461038
1.8812797927344416
1.8813225163557348
1.8813652093577422
1.8814078717732476
1.8814505036349845
1.8814931049756414
1.8815356758278587
1.8815782162242307
1.881620726197308
1.8816632057795908
1.8817056550035383
1.88174807390156
1.8817904625060184
1.881832820849234
1.8818751489634797
1.8819174468809807
1.881959714633921
1.882001952254436
1.8820441597746145
1.8820863372265029
1.8821284846420996
1.8821706020533613
1.8822126894921962
1.8822547469904687
1.882296774579998
1.882338772292559
1.8823807401598815
1.8824226782136488
1.8824645864855034
1.8825064650070389
1.882548313809808
1.882590132925316
1.8826319223850256
1.8826736822203556
1.8827154124626784
1.8827571131433265
1.8827987842935814
1.8828404259446876
1.8828820381278426
1.8829236208741995
1.882965174214869
1.8830066981809181
1.8830481928033684
1.8830896581132015
1.8831310941413502
1.8831725009187115
1.8832138784761312
1.8832552268444163
1.8832965460543305
1.8833378361365938
1.8833790971218825
1.8834203290408316
1.8834615319240315
1.8835027058020315
1.8835438507053361
1.8835849666644102
1.8836260537096736
1.8836671118715034
1.8837081411802368
1.883749141666167
1.8837901133595447
1.88383105629058
1.8838719704894393
1.883912855986248
1.8839537128110893
1.8839945409940022
1.884035340564989
1.8840761115540046
1.8841168539909672
1.8841575679057505
1.8841982533281865
1.8842389102880677
1.8842795388151432
1.8843201389391218
1.884360710689672
1.8844012540964197
1.8844417691889497
1.8844822559968066
1.8845227145494938
1.884563144876474
1.8846035470071667
1.8846439209709565
1.8846842667971795
1.8847245845151388
1.8847648741540923
1.8848051357432576
1.8848453693118152
1.8848855748889013
1.8849257525036138
1.88496590218501
1.885006023962108
1.8850461178638858
1.8850861839192792
1.8851262221571874
1.8851662326064673
1.8852062152959375
1.8852461702543737
1.8852860975105172
1.885325997093068
1.885365869030683
1.885405713351982
1.8854455300855486
1.8854853192599221
1.885525080903605
1.8855648150450621
1.8856045217127155
1.8856442009349528
1.8856838527401156
1.8857234771565152
1.8857630742124178
1.8858026439360538
1.8858421863556152
1.885881701499252
1.8859211893950785
1.8859606500711723
1.886000083555567
1.886039489876264
1.88607886906122
1.8861182211383603
1.8861575461355675
1.8861968440806858
1.886236115001525
1.8862753589258539
1.8863145758814044
1.886353765895871
1.8863929289969077
1.886432065212135
1.8864711745691336
1.8865102570954462
1.8865493128185782
1.8865883417659979
1.8866273439651375
1.8866663194433893
1.88670526822811
1.8867441903466173
1.8867830858261947
1.8868219546940868
1.8868607969775009
1.8868996127036084
1.8869384018995428
1.8869771645924003
1.8870159008092444
1.887054610577096
1.8870932939229428
1.8871319508737356
1.8871705814563886
1.8872091856977788
1.887247763624747
1.887286315264099
1.8873248406426035
1.8873633397869904
1.8874018127239576
1.8874402594801651
1.887478680082238
1.887517074556762
1.8875554429302903
1.8875937852293392
1.8876321014803903
1.8876703917098874
1.887708655944238
1.88774689420982
1.8877851065329665
1.887823292939982
1.8878614534571345
1.8878995881106562
1.8879376969267394
1.8879757799315497
1.8880138371512127
1.8880518686118157
1.8880898743394177
1.8881278543600393
1.888165808699665
1.8882037373842446
1.8882416404396976
1.888279517891903
1.888317369766706
1.8883551960899227
1.8883929968873259
1.8884307721846614
1.8884685220076367
1.8885062463819233
1.8885439453331645
1.8885816188869624
1.8886192670688904
1.888656889904483
1.8886944874192444
1.8887320596386403
1.8887696065881077
1.8888071282930476
1.8888446247788222
1.88888209607077
1.8889195421941845
1.8889569631743346
1.8889943590364506
1.8890317298057293
1.8890690755073345
1.8891063961663987
1.8891436918080178
1.8891809624572562
1.8892182081391442
1.8892554288786774
1.8892926247008222
1.8893297956305077
1.8893669416926315
1.8894040629120574
1.889441159313618
1.889478230922112
1.8895152777623034
1.8895522998589256
1.8895892972366781
1.8896262699202278
1.8896632179342112
1.8897001413032268
1.8897370400518443
1.8897739142046037
1.889810763786005
1.8898475888205208
1.8898843893325927
1.889921165346623
1.8899579168869913
1.8899946439780373
1.8900313466440717
1.8900680249093722
1.8901046787981859
1.8901413083347274
1.890177913543178
1.8902144944476864
1.8902510510723731
1.8902875834413233
1.8903240915785926
1.890360575508204
1.8903970352541482
1.8904334708403874
1.890469882290847
1.8905062696294248
1.8905426328799884
1.8905789720663688
1.89061528721237
1.890651578341763
1.8906878454782885
1.8907240886456558
1.8907603078675428
1.8907965031675948
1.8908326745694293
1.890868822096629
1.890904945772749
1.890941045621314
1.8909771216658142
1.891013173929712
1.8910492024364356
1.8910852072093878
1.8911211882719374
1.8911571456474219
1.8911930793591514
1.891228989430402
1.8912648758844224
1.8913007387444278
1.891336578033608
1.891372393775117
1.8914081859920808


==> rand_single_machine_2delta-1.dat <==
1.8381708363895355
1.8383289870989978
1.8384868311595617
1.8386443694560732
1.8388016028700016
1.8389585322794548
1.8391151585591938
1.8392714825806535
1.8394275052119526
1.8395832273179122
1.8397386497600725
1.839893773396705
1.8400485990828295
1.8402031276702298
1.8403573600074696
1.8405112969399051
1.840664939309702
1.8408182879558486
1.840971343714174
1.8411241074173597
1.841276579894954
1.8414287619733904
1.8415806544759983
1.8417322582230191
1.841883574031619
1.8420346027159078
1.8421853450869459
1.8423358019527654
1.8424859741183792
1.8426358623857986
1.842785467554044
1.8429347904191613
1.8430838317742335
1.8432325924093966
1.8433810731118512
1.843529274665877
1.8436771978528466
1.8438248434512372
1.843972212236646
1.8441193049818025
1.8442661224565806
1.8444126654280142
1.8445589346603073
1.8447049309148493
1.8448506549502262
1.8449961075222352
1.8451412893838945
1.8452862012854585
1.8454308439744316
1.8455752181955765
1.845719324690929
1.8458631641998118
1.846006737458845
1.8461500452019566
1.8462930881603992
1.8464358670627594
1.846578382634969
1.8467206356003196
1.8468626266794717
1.8470043565904684
1.8471458260487466
1.8472870357671507
1.8474279864559402
1.8475686788228034
1.8477091135728712
1.847849291408724
1.8479892130304076
1.848128879135442
1.8482682904188323
1.848407447573083
1.8485463512882048
1.8486850022517296
1.8488234011487192
1.848961548661777
1.8490994454710594
1.8492370922542873
1.8493744896867539
1.8495116384413388
1.8496485391885171
1.849785192596371
1.8499215993305986
1.8500577600545272
1.850193675429121
1.8503293461129942
1.8504647727624164
1.8505999560313322
1.8507348965713608
1.8508695950318135
1.8510040520597006
1.8511382682997435
1.8512722443943832
1.851405980983791
1.8515394787058774
1.8516727381963043
1.8518057600884914
1.851938545013632
1.8520710936006934
1.8522034064764363
1.8523354842654172
1.8524673275900043
1.8525989370703795
1.8527303133245558
1.8528614569683803
1.8529923686155483
1.8531230488776096
1.853253498363979
1.853383717681945
1.8535137074366814
1.8536434682312515
1.8537730006666224
1.8539023053416708
1.854031382853194
1.854160233795918
1.8542888587625037
1.8544172583435632
1.8545454331276598
1.8546733837013227
1.8548011106490536
1.8549286145533361
1.8550558959946435
1.8551829555514463
1.8553097938002256
1.8554364113154782
1.8555628086697213
1.8556889864335095
1.8558149451754355
1.855940685462142
1.8560662078583319
1.856191512926772
1.8563166012283037
1.8564414733218504
1.856566129764429
1.8566905711111503
1.8568147979152365
1.8569388107280238
1.8570626100989678
1.8571861965756589
1.8573095707038245
1.857432733027339
1.8575556840882295
1.8576784244266873
1.857800954581072
1.8579232750879224
1.8580453864819617
1.8581672892961039
1.8582889840614676
1.8584104713073768
1.8585317515613684
1.8586528253492092
1.8587736931948893
1.858894355620641
1.8590148131469402
1.8591350662925146
1.8592551155743535
1.8593749615077115
1.8594946046061176
1.859614045381385
1.8597332843436094
1.8598523220011898
1.8599711588608212
1.8600897954275135
1.860208232204588
1.8603264696936965
1.8604445083948147
1.8605623488062608
1.8606799914246948
1.86079743674513
1.8609146852609353
1.8610317374638465
1.861148593843969
1.86126525488979
1.8613817210881771
1.8614979929243933
1.8616140708820978
1.8617299554433533
1.8618456470886375
1.8619611462968453
1.8620764535452898
1.862191569309724
1.8623064940643297
1.8624212282817392
1.8625357724330294
1.8626501269877356
1.8627642924138557
1.8628782691778567
1.8629920577446781
1.863105658577743
1.863219072138961
1.8633322988887344
1.8634453392859673
1.8635581937880665
1.8636708628509524
1.8637833469290626
1.8638956464753567
1.8640077619413287
1.864119693777002
1.864231442430944
1.8643430083502726
1.8644543919806542
1.8645655937663168
1.864676614150052
1.8647874535732227
1.8648981124757686
1.8650085912962089
1.8651188904716545
1.8652290104378038
1.8653389516289618
1.8654487144780312
1.8655582994165285
1.8656677068745848
1.8657769372809532
1.865885991063011
1.8659948686467707
1.8661035704568816
1.8662120969166351
1.8663204484479718
1.8664286254714852
1.8665366284064266
1.8666444576707177
1.866752113680942
1.8668595968523645
1.866966907598926
1.8670740463332538
1.8671810134666673
1.867287809409181
1.8673944345695097
1.867500889355075
1.867607174172007
1.8677132894251578
1.8678192355180938
1.867925012853112
1.868030621831241
1.8681360628522414
1.868241336314622
1.8683464426156298
1.8684513821512674
1.8685561553162935
1.8686607625042257
1.8687652041073473
1.868869480516715
1.8689735921221562
1.86907753931228
1.8691813224744833
1.869284941994947
1.8693883982586517
1.8694916916493711
1.8695948225496875
1.8696977913409882
1.8698005984034745
1.8699032441161638
1.8700057288568974
1.8701080530023417
1.8702102169279937
1.8703122210081882
1.8704140656160961
1.8705157511237371
1.8706172779019767
1.8707186463205336
1.8708198567479877
1.8709209095517774
1.871021805098208
1.8711225437524588
1.8712231258785796
1.8713235518395046
1.8714238219970478
1.8715239367119132
1.8716238963436964
1.8717237012508894
1.8718233517908855
1.8719228483199841
1.8720221911933907
1.8721213807652244
1.8722204173885253
1.8723193014152533
1.8724180331962912
1.8725166130814537
1.8726150414194902
1.8727133185580849
1.8728114448438675
1.8729094206224113
1.8730072462382386
1.873104922034828
1.8732024483546126
1.8732998255389912
1.8733970539283242
1.8734941338619429
1.8735910656781538
1.873687849714239
1.8737844863064597
1.8738809757900667
1.8739773184992932
1.8740735147673713
1.8741695649265258
1.874265469307982
1.87436122824197
1.8744568420577252
1.874552311083495
1.8746476356465447
1.8747428160731539
1.8748378526886267
1.8749327458172926
1.8750274957825113
1.8751221029066745
1.875216567511211
1.87531088991659
1.875405070442325
1.875499109406976
1.8755930071281544
1.8756867639225259
1.8757803801058146
1.8758738559928063
1.8759671918973502
1.8760603881323652
1.8761534450098412
1.876246362840845
1.8763391419355198
1.876431782603092
1.8765242851518735
1.8766166498892645
1.876708877121759
1.8768009671549428
1.8768929202935043
1.876984736841232
1.8770764171010208
1.877167961374873
1.877259369963904
1.8773506431683429
1.8774417812875406
1.8775327846199648
1.8776236534632114
1.877714388114005
1.8778049888681967
1.8778954560207777
1.8779857898658727
1.8780759906967508
1.878166058805819
1.8782559944846375
1.8783457980239142
1.878435469713508
1.8785250098424346
1.8786144186988745
1.878703696570161
1.8787928437427999
1.878881860502462
1.8789707471339923
1.8790595039214064
1.8791481311478984
1.8792366290958447
1.8793249980468025
1.8794132382815159
1.8795013500799174
1.879589333721135
1.8796771894834854
1.8797649176444882
1.8798525184808605
1.879939992268527
1.8800273392826121
1.8801145597974553
1.8802016540866076
1.8802886224228303
1.880375465078107
1.8804621823236407
1.8805487744298552
1.8806352416664036
1.8807215843021654
1.8808078026052535
1.8808938968430127
1.8809798672820282
1.881065714188118
1.8811514378263525
1.881237038461038
1.8813225163557348
1.8814078717732476
1.8814931049756414
1.8815782162242307
1.8816632057795908
1.88174807390156
1.881832820849234
1.8819174468809807
1.882001952254436
1.8820863372265029
1.8821706020533613
1.8822547469904687
1.882338772292559
1.8824226782136488
1.8825064650070389
1.882590132925316
1.8826736822203556
1.8827571131433265
1.8828404259446876
1.8829236208741995
1.8830066981809181
1.8830896581132015
1.8831725009187115
1.8832552268444163
1.8833378361365938
1.8834203290408316
1.8835027058020315
1.8835849666644102
1.8836671118715034
1.883749141666167
1.88383105629058
1.883912855986248
1.8839945409940022
1.8840761115540046
1.8841575679057505
1.8842389102880677
1.8843201389391218
1.8844012540964197
1.8844822559968066
1.884563144876474
1.8846439209709565
1.8847245845151388
1.8848051357432576
1.8848855748889013
1.88496590218501
1.8850461178638858
1.8851262221571874
1.8852062152959375
1.8852860975105172
1.885365869030683
1.8854455300855486
1.885525080903605
1.8856045217127155
1.8856838527401156
1.8857630742124178
1.8858421863556152
1.8859211893950785
1.886000083555567
1.88607886906122
1.8861575461355675
1.886236115001525
1.8863145758814044
1.8863929289969077
1.8864711745691336
1.8865493128185782
1.8866273439651375
1.88670526822811
1.8867830858261947
1.8868607969775009
1.8869384018995428
1.8870159008092444
1.8870932939229428
1.8871705814563886
1.887247763624747
1.8873248406426035
1.8874018127239576
1.887478680082238
1.8875554429302903
1.8876321014803903
1.887708655944238
1.8877851065329665
1.8878614534571345
1.8879376969267394
1.8880138371512127
1.8880898743394177
1.888165808699665
1.8882416404396976
1.888317369766706
1.8883929968873259
1.8884685220076367
1.8885439453331645
1.8886192670688904
1.8886944874192444
1.8887696065881077
1.8888446247788222
1.8889195421941845
1.8889943590364506
1.8890690755073345
1.8891436918080178
1.8892182081391442
1.8892926247008222
1.8893669416926315
1.889441159313618
1.8895152777623034
1.8895892972366781
1.8896632179342112
1.8897370400518443
1.889810763786005
1.8898843893325927
1.8899579168869913
1.8900313466440717
1.8901046787981859
1.890177913543178
1.8902510510723731
1.8903240915785926
1.8903970352541482
1.890469882290847
1.8905426328799884
1.89061528721237
1.8906878454782885
1.8907603078675428
1.8908326745694293
1.890904945772749
1.8909771216658142
1.8910492024364356
1.8911211882719374
1.8911930793591514
1.8912648758844224
1.891336578033608
1.8914081859920808
1.8914796999447292
1.8915511200759592
1.891622446569698
1.8916936796093933
1.8917648193780128
1.8918358660580514
1.8919068198315285
1.891977680879993
1.8920484493845178
1.8921191255257093
1.8921897094837072
1.8922602014381806
1.892330601568335
1.8924009100529147
1.8924711270701948
1.8925412527980008
1.8926112874136896
1.8926812310941625
1.8927510840158683
1.8928208463547955
1.892890518286484
1.8929600999860186
1.8930295916280349
1.893098993386721
1.8931683054358124
1.8932375279486044
1.893306661097946
1.8933757050562403
1.8934446599954518
1.8935135260871006
1.8935823035022727
1.893650992411612
1.8937195929853292
1.8937881053931995
1.8938565298045638
1.893924866388331
1.8939931153129792
1.8940612767465563
1.8941293508566857
1.8941973378105605
1.8942652377749514
1.8943330509162002
1.8944007774002332
1.8944684173925497
1.8945359710582315
1.894603438561941
1.8946708200679248
1.8947381157400107
1.8948053257416166
1.8948724502357392
1.8949394893849718
1.8950064433514924
1.8950733122970698
1.8951400963830645
1.895206795770433
1.8952734106197209
1.8953399410910752
1.8954063873442366
1.8954727495385422
1.8955390278329336
1.8956052223859503
1.8956713333557325
1.8957373609000259
1.895803305176178
1.8958691663411473
1.8959349445514933
1.896000639963385
1.8960662527326018
1.896131783014537
1.8961972309641892
1.8962625967361741
1.8963278804847201
1.8963930823636723
1.896458202526491
1.896523241126256
1.896588198315662
1.8966530742470296
1.8967178690722983
1.8967825829430296
1.8968472160104057
1.8969117684252406
1.8969762403379693
1.8970406318986541
1.8971049432569864
1.8971691745622907
1.8972333259635143
1.8972973976092433
1.8973613896476926
1.8974253022267145
1.8974891354937915
1.897552889596048
1.89761656468024
1.8976801608927667
1.8977436783796673
1.8978071172866173
1.8978704777589352
1.8979337599415844
1.8979969639791725
1.898060090015949
1.8981231381958135
1.8981861086623097
1.8982490015586304
1.8983118170276194
1.898374555211769
1.8984372162532248
1.8984998002937816
1.8985623074748914
1.8986247379376608
1.8986870918228504
1.898749369270878
1.8988115704218185
1.8988736954154086
1.8989357443910413
1.8989977174877741
1.8990596148443215
1.899121436599067
1.899183182890054
1.8992448538549913
1.8993064496312546
1.8993679703558897
1.8994294161656051
1.8994907871967788
1.8995520835854625
1.8996133054673776
1.899674452977917
1.8997355262521456
1.8997965254248017
1.8998574506303059
1.8999183020027428
1.8999790796758842
1.9000397837831762
1.9001004144577402
1.900160971832383
1.9002214560395907
1.9002818672115291
1.900342205480047
1.9004024709766814
1.9004626638326452
1.9005227841788472
1.9005828321458735
1.9006428078640045
1.9007027114632042
1.9007625430731276
1.9008223028231215
1.900881990842222
1.9009416072591567
1.9010011522023487
1.9010606257999112
1.9011200281796559
1.901179359469087
1.9012386197954094
1.9012978092855235
1.9013569280660239
1.9014159762632112
1.901474954003082
1.9015338614113344
1.9015926986133718
1.9016514657342949
1.901710162898914
1.9017687902317388
1.901827347856988
1.9018858358985824
1.9019442544801568
1.9020026037250475
1.9020608837563022
1.9021190946966815
1.902177236668651
1.9022353097943894
1.902293314195791
1.9023512499944586
1.9024091173117157
1.9024669162685908
1.9025246469858352
1.902582309583916
1.9026399041830184
1.9026974309030409
1.9027548898636046
1.9028122811840507
1.9028696049834406
1.9029268613805543
1.9029840504939002
1.9030411724417031
1.9030982273419137
1.903155215312211
1.9032121364699979
1.9032689909323968
1.903325778816268
1.903382500238195
1.9034391553144832
1.9034957441611786
1.9035522668940528
1.9036087236286048
1.9036651144800705
1.9037214395634168
1.9037776989933424
1.90383389288428
1.9038900213504024
1.9039460845056113
1.9040020824635464
1.9040580153375868
1.904113883240853
1.9041696862861919
1.9042254245862016
1.9042810982532161
1.904336707399308
1.9043922521362993
1.9044477325757438
1.9045031488289474
1.904558501006953
1.9046137892205537
1.9046690135802844
1.904724174196429
1.904779271179014
1.9048343046378189
1.9048892746823647
1.9049441814219294
1.9049990249655324
1.905053805421949
1.9051085228997042
1.905163177507077
1.9052177693520926
1.9052722985425374
1.9053267651859456
1.9053811693896083
1.9054355112605719
1.9054897909056385
1.9055440084313684
1.9055981639440798
1.9056522575498434
1.9057062893544963
1.9057602594636278
1.905814167982594
1.905868015016508
1.9059218006702447
1.9059755250484405
1.9060291882554985
1.9060827903955821
1.90613633157262
1.9061898118903033
1.9062432314520894
1.9062965903612068
1.9063498887206456
1.906403126633165
1.9064563042012916
1.9065094215273208
1.9065624787133202
1.9066154758611233
1.9066684130723388
1.9067212904483424
1.9067741080902851
1.9068268660990868
1.9068795645754468
1.9069322036198328
1.9069847833324878
1.9070373038134352
1.9070897651624672
1.9071421674791553
1.907194510862849
1.907246795412676
1.9072990212275402
1.9073511884061247
1.9074032970468944
1.9074553472480895
1.90750733910774
1.9075592727236468
1.9076111481933997
1.9076629656143682
1.9077147250837063
1.9077664266983505
1.907818070555024
1.9078696567502327
1.907921185380269
1.9079726565412123
1.9080240703289248
1.908075426839062
1.9081267261670658
1.908177968408162
1.908229153657372
1.9082802820095002
1.9083313535591506
1.9083823684007075
1.9084333266283553
1.9084842283360617
1.9085350736175977
1.90858586256652
1.908636595276179
1.9086872718397219
1.9087378923500915
1.9087884569000244
1.9088389655820537
1.9088894184885075
1.908939815711514
1.9089901573429966
1.9090404434746755
1.9090906741980758
1.9091408496045172
1.9091909697851186
1.9092410348308024
1.9092910448322884
1.9093409998801016
1.9093909000645672
1.9094407454758118
1.909490536203771
1.909540272338174
1.909589953968561
1.909639581184277
1.9096891540744716
1.9097386727280972
1.9097881372339167
1.9098375476804983
1.9098869041562159
1.9099362067492527
1.9099854555476035
1.910034650639063
1.9100837921112448
1.9101328800515684
1.9101819145472652
1.9102308956853746
1.9102798235527505
1.9103286982360572
1.9103775198217716
1.9104262883961864
1.9104750040454053
1.9105236668553438
1.910572276911736
1.9106208343001299
1.9106693391058869
1.9107177914141884
1.9107661913100267
1.910814538878217
1.9108628342033902
1.9109110773699904
1.910959268462289
1.9110074075643684
1.9110554947601326
1.9111035301333128
1.9111515137674457
1.911199445745905
1.9112473261518712
1.9112951550683617
1.9113429325782008
1.9113906587640486
1.91143833370838
1.911485957493496
1.9115335302015257
1.9115810519144159
1.9116285227139458
1.911675942681714
1.9117233118991472
1.9117706304475024
1.9118178984078562
1.911865115861121
1.9119122828880313
1.9119593995691528
1.9120064659848768
1.9120534822154265
1.9121004483408548
1.9121473644410463
1.912194230595709
1.912241046884395
1.9122878133864722
1.9123345301811545
1.9123811973474778
1.9124278149643181
1.912474383110379
1.912520901864204
1.9125673713041649
1.9126137915084729
1.9126601625551705
1.9127064845221364
1.9127527574870862
1.9127989815275734
1.912845156720984
1.9128912831445462
1.9129373608753206
1.9129833899902091
1.913029370565956
1.9130753026791347
1.9131211864061655
1.9131670218233037
1.913212809006653
1.9132585480321467
1.9133042389755646
1.9133498819125299
1.9133954769185046
1.913441024068793
1.9134865234385434
1.9135319751027455
1.9135773791362378
1.9136227356136932
1.913668044609635
1.913713306198432
1.9137585204542948
1.9138036874512827
1.9138488072632978
1.9138938799640912
1.9139389056272582
1.9139838843262411
1.914028816134334
1.9140737011246762
1.9141185393702527
1.9141633309438983
1.9142080759182984
1.9142527743659916
1.914297426359358
1.9143420319706341
1.914386591271903
1.9144311043351026
1.9144755712320194
1.914519992034293
1.9145643668134147
1.9146086956407276
1.9146529785874307
1.9146972157245719
1.9147414071230544
1.914785552853639
1.9148296529869353
1.9148737075934117
1.9149177167433886
1.9149616805070448
1.9150055989544148
1.915049472155388
1.9150933001797106
1.9151370830969836
1.91518082097667
1.9152245138880901
1.9152681619004182
1.9153117650826879
1.9153553235037963
1.9153988372324982
1.9154423063374
1.9154857308869806
1.915529110949566
1.9155724465933557
1.9156157378863998
1.9156589848966183
1.9157021876917857
1.9157453463395417
1.9157884609073872
1.915831531462688
1.9158745580726717
1.9159175408044273
1.9159604797249103
1.9160033749009444
1.9160462263992049
1.9160890342862429
1.9161317986284745
1.9161745194921735
1.9162171969434885
1.9162598310484276
1.91630242187287
1.9163449694825552
1.9163874739430993
1.916429935319978
1.91647235367854
1.9165147290839966
1.9165570616014354
1.9165993512958033
1.9166415982319247
1.9166838024744897
1.9167259640880565
1.9167680831370588
1.9168101596857938
1.916852193798437
1.9168941855390298
1.916936134971488
1.91697804215959
1.9170199071670058
1.9170617300572594
1.9171035108937526
1.9171452497397654
1.9171869466584441
1.9172286017128175
1.9172702149657757
1.9173117864800953
1.9173533163184204
1.9173948045432754
1.9174362512170497
1.9174776564020215
1.9175190201603365
1.917560342554019
1.9176016236449702
1.9176428634949638
1.9176840621656588
1.9177252197185821
1.9177663362151485
1.9178074117166406
1.9178484462842262
1.9178894399789501
1.9179303928617335
1.91797130499338
1.9180121764345728
1.918053007245872
1.9180937974877168
1.918134547220433
1.9181752565042247
1.918215925399171
1.9182565539652388
1.9182971422622768
1.918337690350012


==> rand_single_machine_delta.dat <==
1.783322355181623
1.783483147239811
1.7836339851778817
1.783766217636922
1.783916862005604
1.7840755633335872
1.7842338822187103
1.7843819111692107
1.7845342068489451
1.7846835520436666
1.7848319174476972
1.7849831656463984
1.785131020386741
1.7852800001256868
1.785428621582548
1.7855771715339273
1.785723834525602
1.7858535814333039
1.7860197701056102
1.78616539063882
1.7863147885112274
1.7864551472541
1.7866048895858633
1.7867361803519333
1.786899991597794
1.7870385424402337
1.7871913803302466
1.787327759731
1.7875686998554594
1.787627807671989
1.7877607190522702
1.7879192073596801
1.7880641640719588
1.7882078112085662
1.7883527905088707
1.7884954463884464
1.7886395538912463
1.788783588959933
1.7889269852883745
1.789102348677057
1.7891961911846037
1.7893567548945724
1.7894897208583644
1.7896352420065706
1.7897739844192717
1.789927397469561
1.7900511088643523
1.7902086972742068
1.790343996221649
1.7904947683315837
1.7906360697786643
1.7907760620077693
1.790918113007041
1.7910595687678632
1.7911889174059064
1.7913376135173433
1.7914797857339495
1.7916107063705984
1.7917569771290918
1.7918863652617818
1.7920239110666258
1.7922328841766069
1.7923000396882656
1.7924411581702677
1.7926133519757947
1.7927192623817918
1.7929043679110288
1.793006990585841
1.793128275108754
1.793265212790186
1.7934085229070211
1.7935491948329925
1.7936769446914103
1.7938119082784139
1.793956356328296
1.7940952642503896
1.7942410462763072
1.794356727390759
1.794503295271947
1.7946393519762047
1.7947843035807753
1.7949033257205662
1.7950536257505225
1.7951728853808635
1.7953149902767036
1.7954437113846689
1.7955815315564143
1.7957151963889992
1.795849594317801
1.795980113984442
1.796111479436094
1.796295937644686
1.7963847934790926
1.7965195448517415
1.7966458581510811
1.796776290232965
1.796917015875735
1.7970918135784344
1.7971804315657138
1.7973123152754804
1.7974484442253396
1.7975754527656527
1.797719024242177
1.7978447598804923
1.7980121723943916
1.798143676967444
1.7982271240511456
1.7985044000273802
1.7984875177046464
1.7986213245432408
1.7988117843485534
1.7989068155616326
1.7990150508876654
1.7991460517342766
1.799352765905326
1.799505475607143
1.7995267583673555
1.7996640933042012
1.79980405311324
1.7999484063083062
1.800049878006182
1.8001698661549064
1.8003006491299105
1.8004347011742787
1.8005578932429915
1.8006945557448544
1.8008201644642037
1.8009540315640582
1.8010675409054397
1.8011938878867026
1.8013291255312573
1.8014500793200463
1.8015731642628174
1.801703441772168
1.8018323062361923
1.8019595150038117
1.802081143822923
1.802215530502144
1.8023312917638894
1.8024949405432142
1.802583215787328
1.802730579192579
1.8029846421998612
1.8029722968896875
1.803089392691583
1.8032042117803309
1.8033362656539802
1.803452395941825
1.8035804504064936
1.8037017064169998
1.803848104740593
1.8039557290281072
1.804074165016068
1.8042151252668888
1.8043307879356263
1.8044567321971425
1.8046100109426948
1.804731073501477
1.8048247947643603
1.8049415543512353
1.8050615626327693
1.8051876784903484
1.8053093256818367
1.805431473401619
1.8055410792287767
1.8056702583788369
1.8057845148972247
1.80590346983786
1.8060285302656367
1.8061703315990676
1.8062715905227769
1.8064668164906241
1.806648463933384
1.8066340430486696
1.8068735069056296
1.8069438441666636
1.8069908649039357
1.8071090556928535
1.80723153489298
1.8073524595316441
1.8074965710133033
1.807587071095256
1.8077138620383066
1.8078337878995923
1.8079423731180528
1.8080579460314214
1.8081810958717546
1.808294538177309
1.808411653243746
1.8085434151201816
1.8086691853399532
1.8087770205686542
1.8088851433466842
1.8090187167556473
1.809118508405433
1.80924723244454
1.8093828211944527
1.8096221538595307
1.8096107134028863
1.8097007378007675
1.8098169689268597
1.8100338356719998
1.81004879728709
1.8101645974472693
1.8102800360391211
1.8103995360594876
1.8105893937773867
1.8107022663493038
1.810752393510746
1.8109902980573427
1.8110899902040862
1.811102693259579
1.811207783382078
1.8113240640707176
1.81143101104177
1.8115474384026502
1.8116595521908332
1.8117807239157773
1.8118839397938626
1.8120000167908872
1.8122720190805304
1.812227938331652
1.8124222301254003
1.8124509522469814
1.8125675148136937
1.812683814096564
1.8127906689217799
1.8129098544217275
1.8130164834864544
1.8131349729624366
1.813241033996313
1.81335143148593
1.8134623517580015
1.8135843765737591
1.8136911599032863
1.813801518536271
1.813922419544051
1.8140236724505308
1.8141292890562242
1.8142449387976765
1.8143648435302797
1.8144654420495236
1.814580649992356
1.814684238415201
1.8148589055556708
1.8149806994144388
1.8151349288802627
1.8151389756060587
1.8152401991516793
1.8153432975027903
1.8154593893804911
1.815628021278843
1.8156854051903026
1.8157874780826746
1.815901318144948
1.816000838782855
1.8162028173868487
1.8162219880685582
1.8163348282136336
1.8164309572472166
1.8165464751575238
1.8168023487810379
1.8167590230913868
1.8168980929727765
1.8169706330806303
1.8170779743866967
1.8171948582346007
1.817338955360423
1.8173994627920471
1.8175059489152328
1.8176169415667371
1.8177194500864613
1.8179269950587016
1.818005688094322
1.8180649127436228
1.8181957424767956
1.8182670576330218
1.818362090058784
1.8184624081623921
1.8185678042682292
1.8186808151107037
1.818780005003042
1.8189111863761633
1.818995272711944
1.8190951243491877
1.81920063809745
1.8194414038146787
1.819408856088536
1.8195237874263186
1.819622786974942
1.8197224133391798
1.8198271968542759
1.819930666462755
1.8200501254158983
1.8201493044038999
1.820253588693968
1.8203596167826634
1.8204503411995316
1.8205535426970727
1.8206571977440653
1.8207595820604083
1.820870799460176
1.8209813548454818
1.8210798287488608
1.8211720766776704
1.8212797832127063
1.8213897806274946
1.821502924763525
1.821591310802133
1.8216928568631625
1.821792065162193
1.8219041084632355
1.8220129742106008
1.8221146378808735
1.8222023502800706
1.8223106539234228
1.8223967661887661
1.82251368666014
1.8226003770738866
1.822711196507627
1.822804830843013
1.8229123782022434
1.8230003114584843
1.8231007680593425
1.8232151781185393
1.8233254958060603
1.823411607756785
1.823525675975856
1.823746340733642
1.8237012405249673
1.8238008509028345
1.8239245960637345
1.824013140099513
1.8241119662736267
1.824253299289395
1.824310614981093
1.8244074215559585
1.8246048387055465
1.824691514646877
1.8247010339544676
1.8247965526684875
1.8248929699677259
1.8250040880597147
1.8250959269670506
1.8251933359189703
1.825290572620273
1.8253892060461634
1.8254837548356515
1.8255783544732134
1.8256763299889207
1.825794316292148
1.825902122592863
1.8259728098243082
1.826080169895339
1.8261743326100244
1.8262957179263006
1.8263654379778846
1.8264563819437207
1.826552406937325
1.8266534742049398
1.8267513325933853
1.8268421366771286
1.8269454522935138
1.8270394524665399
1.8271256436690133
1.827231795429324
1.8273186191791304
1.8274128298739756
1.8275134457927595
1.8276094384194428
1.8277066882443835
1.8277962711367184
1.8278987155103867
1.8279914965341404
1.8281009527221317
1.8281849704158204
1.8282672904345154
1.8283610372973418
1.8284673263082214
1.8285612714856687
1.8286480343096958
1.8287453370307056
1.8288346884448503
1.828928726327822
1.8290229952170105
1.8291284772164225
1.8292161206373942
1.8293023999986313
1.8294107974538512
1.8294891056102522
1.829593041884301
1.8296807115268454
1.8297733426135214
1.829861878149541
1.829966636550931
1.8300462096595322
1.8301481665945196
1.8302330552349422
1.830328578864768
1.830420693080604
1.8305123022781076
1.8306114323251172
1.8306955235682996
1.8307866607128762
1.8308768597534317
1.830975714964576
1.8310657656191083
1.8311508111644634
1.8312568147386072
1.8313426209022774
1.8314269521296223
1.831517604518041
1.8316072445104197
1.8317087754307546
1.8317903666453272
1.8318881642666998
1.8319765875246028
1.8321016446441445
1.8321512562499178
1.8322522491507693
1.8323838302989754
1.832465022537875
1.8325161141205528
1.8326988013292111
1.832691515968516
1.832782533803027
1.8328740115072841
1.8329614808472496
1.833050239081243
1.833207484632585
1.8332774446524118
1.8333226394770266
1.8334075082318797
1.8335088875192562
1.8336147925605353
1.8336763331812422
1.8337659207659598
1.8338866209537463
1.8339544271342312
1.8340300600183999
1.8341207802781703
1.8342131824150778
1.8342965825691913
1.8343840837898988
1.8344797378839097
1.8345631543732877
1.8346563022616251
1.8347359626923996
1.8348285255731285
1.834923825348434
1.834995715253416
1.8350820944314352
1.8351700006712952
1.8352612498771737
1.8353639870417875
1.835435715781723
1.8355208078105656
1.835610439427134
1.8356976033556527
1.8357855745018803
1.8358646574277122
1.8359503855601058
1.8360409275087246
1.836127398303991
1.8362177651530975
1.836296332180673
1.836424543462565
1.8366130919562969
1.8365522332624378
1.8366836053297866
1.8367337942900566
1.8368210136952998
1.8368983443949303
1.836986713716775
1.8370768320087962
1.8371573031295099
1.8372388540222861
1.8373721228050017
1.8374051026872897
1.837495736838727
1.837574438190823
1.8376637763439652
1.837743687990178
1.8378379230708655
1.8379320085142477
1.837998081798766
1.8380805724205391
1.8383067894526908
1.8382650066337107
1.8383433848075659
1.8384192040544427
1.8385426616890823
1.8385983016589595
1.8386722880331754
1.8387566034482226
1.8388514893496435
1.839008393113912
1.8390403682772685
1.8391850858219285
1.8392901716140586
1.8392947566668014
1.8393754100086839
1.8394575626771057
1.839499419924312
1.8397309154791346
1.839774686064551
1.8398218788203964
1.8398309419763088
1.839923362542866
1.839999930956594
1.8400783599047728
1.8401602678414293
1.8403338452090805
1.840325600880588
1.8404286363432751
1.840538082667923
1.840566121626516
1.8406481209202656
1.8407304308959078
1.8408526717417129
1.8408986980633473
1.8409799160265665
1.8412126805854208
1.841139404850985
1.8412162976317716
1.8413028015779311
1.8413777845156745
1.841458731887724
1.841541919804191
1.8416287838407555
1.8417023915918502
1.8418287397173334
1.8418605180153391
1.8420885292127522
1.8420364371529085
1.842205214307797
1.8421825140879788
1.8423164577936746
1.8423795871414657
1.8424213849564899
1.8425238005318256
1.8425926420869614
1.8426630789229468
1.842738966096244
1.842827240489497
1.8429006980935674
1.843008557878044
1.8431286373796412
1.843145066063961
1.8432163252461764
1.843292179302047
1.8433718128961163
1.8434524623178548
1.8435278048460129
1.8436596490305694
1.8437365287880105
1.8438096134800364
1.8438575474638257
1.8439196902858366
1.8440016847317724
1.8440833107536296
1.8441558073930924
1.8442430533041634
1.8443127675867688
1.8443874795184254
1.8444679812934388
1.8445513191154028
1.8446236918890755
1.8446977603843648
1.8447792937524434
1.84486462905725
1.844938978278011
1.8450075900315397
1.8450883477925388
1.8451758822105622
1.8452466757522794
1.8453182826189014
1.845391222351916
1.845472077034525
1.8455571079232698
1.8456220210866356
1.8457088812495928
1.8457800692263737
1.8458511849733528
1.8459351727181126
1.8460059563114546
1.8460863491245116
1.846155194940853
1.8462334900268575
1.8463099957420184
1.846393799796373
1.8464686086241233
1.846542887739339
1.8466175346501663
1.8466921078770118
1.8467671048401229
1.846841545315318
1.846915708393465
1.8469900025186874
1.8470642235541046
1.8471383715895442
1.8472124419485862
1.8472864448340023
1.847360375014798
1.8474399845176395
1.847523667201524
1.847607281500332
1.8476908265136818
1.8477743243825102
1.8478574299453572
1.8479402123880655
1.848023179334038
1.8481061199127127
1.8481812153788268
1.848254385537758
1.8483274862425916
1.8484005136132333
1.8484734697519265
1.8485463547646628
1.848619181773212
1.8486919248315774
1.8487645970807118
1.8488371986257548
1.848909729571631
1.8489821900230616
1.8490545800845561
1.8491268998604076
1.8491991508806618
1.8492713284235736
1.8493434359965806
1.8494136409095847
1.849472489978872
1.8495312645280837
1.849571997357163
1.8496437412363937
1.8497175933490533
1.8497900451706202
1.8498624272961988
1.8499347398537103
1.8500069871732083
1.85007916612326
1.8501512761464385
1.8502233176966874
1.8502952896766105
1.8503671925552252
1.850439026494401
1.8505107916198662
1.8505824880438504
1.8506541158872183
1.8507404127552962
1.8508110721017659
1.8508816622447362
1.850952184058303
1.851022638317796
1.8510930251564293
1.8511626661697915
1.851264916376484
1.8512955365054222
1.8513654896479959
1.8514374540459266
1.851509963523593
1.8515806256287852
1.8516567358337408
1.8517382983279544
1.8518042975796019
1.8519062427568147
1.8519672095717439
1.8520246965826037
1.8520811798023196
1.8521969681983956
1.852215898382794
1.8522862053844866
1.8523564332113178
1.8524222057760031
1.8524964893925984
1.8525961028321667
1.852632314413777
1.8527058340301494
1.85279941726947
1.8528405206208185
1.8529171869948546
1.8529864154252316
1.8530486903414276
1.853118239999361
1.8531898832487623
1.8532582842544842
1.8533256919636067
1.8534031206783754
1.8534679577568371
1.853535334805321
1.8536036422095459
1.8536701220100946
1.8537389785095741
1.85381033971995
1.8538776972705642
1.8539449120468905
1.8540164267668502
1.8540817008743535
1.854157116878111
1.8542207037392646
1.8542866912824993
1.8543606044455303
1.854424412130388
1.854490964864026
1.8545643167444468
1.8546278512321253
1.8547000695805416
1.8547635483371934
1.854830032265571
1.8549002626615365
1.8549692661534591
1.8550369057742757
1.8551002928508475
1.8551777734521055
1.8552411854167552
1.855304672688308
1.8553799517415146
1.8554452605983716
1.855508052966356
1.8555795478982733
1.8556424128562559
1.8557123150600447
1.855774898100246
1.8558382295236975
1.8559166957582147
1.8559790723404253
1.8560414085395764
1.8561051004394646
1.8561707099505689
1.8562388489607373
1.8563081880004035
1.8563707077100073
1.8564422999455228
1.8565042116240562
1.856575138434188
1.8566367608180647
1.85670122329438
1.8567803897807245
1.8568421043598475
1.8569036750066679
1.856965196889798
1.857057442501767
1.8571092098497157
1.857170576445477
1.8572318825531786
1.8572931341899945
1.8573577944673847
1.8574375249261876
1.8574879270987423
1.8575535276968462
1.8576300647676873
1.8576835502445952
1.8577480524027754
1.8578559079604229
1.8578787168250603
1.8579514299903435
1.8580176640302715
1.8580778986611937
1.8581384183204483
1.8582024461667002
1.8582778224589547
1.8583381291141694
1.858395789411009
1.858465385191764
1.8585236814653439
1.8585900239068989
1.8586657303499758
1.8587391286438726
1.8587858399550392
1.8588615123221557
1.8589220929012127
1.858973584543773
1.85904555954011
1.859105249143548
1.8591720961321605
1.859231790295033
1.8592913820801393
1.8593560821072441
1.859431213263196
1.85948615102988
1.859550028969564
1.859651455948685
1.8596730515475801
1.8597362132540025
1.85979855963681
1.8598736748885327
1.85993272503683
1.8599917183533992
1.8600507031115614
1.8601207511116118
1.8601796213770547
1.8602398377868834
1.8603502081100292
1.8603652481241841
1.8605399685259663
1.8606464717244477
1.860693477871723
1.8606155961604047
1.8608183143571757
1.860762058039366
1.8608233030651058
1.8609298405667913
1.861038224967738
1.8611436904993197
1.8611914968618364
1.8612179375529565
1.8611757987578277
1.8612369012701084
1.8613376628315772
1.8613607227994349
1.861422419707464
1.861484100130097
1.8615467817649451
1.8616071899530342
1.8617835152887163
1.8617301712053929
1.8618255492035027
1.8618534756368599
1.861938483848615
1.8619760998691521
1.8621129796456448
1.8620992634975946
1.862158145718513
1.8623201737102733
1.862420394485499
1.8623531098803645
1.8624841121571742
1.8624697790513196
1.8625243549176318
1.8625850726987112
1.8626457377220755
1.8627073011243391
1.8627875521738433
1.8628266219926861
1.8628895238460184
1.8629482679395644
1.8630086151509044
1.8630689095159645
1.8631379957668794
1.8632448126512704
1.8632874774568395
1.8633293422047754
1.8633695907855885
1.8634685284473613
1.8635175671424518
1.863581618198056
1.8636123872757275
1.8636684038999618
1.8637314738106479
1.863787680051269
1.8638509040103066
1.8639069239064796
1.8639706119541357
1.8640263324081892
1.8641180805568893
1.8641460013947044
1.8642268079241169
1.8642659069711074
1.8643225009849376
1.864381750118683
1.8644461575472604
1.8645016469716498
1.8645589549329105
1.8646249543655953
1.8646802209594182
1.8647354309650825
1.8647944341255618
1.8648588133679136
1.864913949064818
1.8649704746284177
1.8650352007793343
1.8650900992322097
1.8651521578932915
1.8652529881260698
1.865266589057004
1.8653211260033788
1.865416660743347
1.8654431144110515
1.8654977513907103
1.8655701295541594
1.8656200699954215
1.8656744770393017
1.8657894848612981
1.8657911709049353
1.8658454593431242
1.8659018772201996
1.8659594126564842
1.8660256879274082
1.866080115461957
1.8661350331922828
1.8661909023199883
1.8662475050927263
1.8663488752753399
1.8663700905896854
1.8664237954310894
1.8664825225077335
1.8665367228387457
1.8666045942186758
1.8667002005678552
1.8667158003695508
1.866769569498756
1.86682084933105
1.866881812801411
1.866935597549977
1.867013927483827
1.8670556247503292
1.8671092254809716
1.867162408465043
1.8672492832622543
1.8673444290727679
1.8673417430930546
1.8673948382446117
1.8674480360603107
1.867501641418483
1.8675585883463972
1.8676249364341486
1.8676779495307883
1.8677308566169735
1.8677839550834536
1.8678707290235206
1.8679666180886711
1.8679615064504742
1.8680141822809684
1.8680667911867384
1.8681239353194494
1.8681764747748635
1.8682324284717484
1.8682881741351465
1.8683439149153722
1.86841072879536
1.8684630718215032
1.8685153261630254
1.8685676176549673
1.868633569407377
1.8686857562833559
1.868737842981077
1.8687888674724644
1.8688439822338558
1.8688992141862046
1.8689543997929772
1.8690204541760993
1.8690723050950255
1.869124081460566
1.8691758240725709
1.8692467566575768
1.8693426819263672
1.869436478741959
1.869406387519483
1.8694579139149046
1.8695665547451614
1.8695662843983365
1.869617581600928
1.8696788053507172
1.8697301596756783
1.8697814476202888
1.8698430042672476
1.8698940830141837
1.8699451377926248
1.869996234297766
1.8700721827674762
1.8701642782509775
1.8702557440390495
1.870218260298253
1.870268996370353
1.8703257902403283
1.8704186193653451
1.8705102645053433
1.8704909813442419
1.8705526661521272
1.8706032347740122
1.8706539615807007
1.8707045450782414
1.8707556909117833
1.8708061968214165
1.8708607340809553
1.8709143013787675
1.870967819487269
1.87102133298865
1.8710748256329306
1.8711406751122879
1.8711957241433916
1.8712458917026287
1.8712910767200568
1.8713411778334996
1.871425825417831
1.8715191068669326
1.871604854451078
1.8716959143289227
1.8716084928394332
1.8716738975026859
1.8717233825528095
1.8717731711886516
1.8718261594349659
1.8718758350284979
1.8719255836069064
1.8720338390377669
1.8721245551396326
1.872215558198537
1.8723061982841427
1.872188595810618
1.872241073465439

